Inducing Reward-Free Judging Rubrics that Reduce Over-Crediting in Agent Evaluation

Evaluating language-model agents at scale increasingly relies on a second language model as an automatic judge, because the gold signal, an executable environment reward, is expensive, slow, or unavailable at deployment time. Such a judge is a reward-free proxy whose value depends on whether it can be trusted, yet existing judges either hand-write the scoring rubric, as in G-Eval, or fine-tune the judge's weights, and both tend to credit fluent but unsuccessful trajectories as successes. We instead induce the text of an agent-judging rubric from a small set of ground-truth-labeled trajectories, grounding it in true outcomes. We present RubricForge, which evolves a judge rubric by reflective evolution against labeled trajectories to maximize agreement with the environment reward, freezes it, and applies it to held-out trajectories in one model call with no environment access. The optimized artifact is human-readable text, so every verdict is attributable to named criteria. Using one frozen 7B model as both agent and judge, on tau-bench (173 labeled trajectories drawn from 220 rollouts) and WebShop (160), the principal gain is faithfulness rather than raw agreement. The edge over a generic G-Eval judge is not statistically significant (McNemar p = 0.248), and absolute-score calibration marginally favors the generic judge (|err| difference -0.048, p = 2x10^-4). Yet RubricForge over-credits failed trajectories roughly half as often (0.115 vs. 0.173 false-pass rate on tau-bench, with three over-credit catches and zero reversals) and ranks graded WebShop outcomes more faithfully (Spearman 0.410 vs. 0.370). For a reward-free evaluator the false-pass rate, not aggregate agreement, is the deployment-relevant quantity, since a false pass ships a broken agent whereas a false fail merely costs a retry.

==> main.txt <==
PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)                                                                                     1




           RubricForge: Inducing Faithful, Interpretable
           Evaluation Rubrics for LLM Agents Without
                      Environment Reward
                                                    Jason Kim, Chloe Choi, and Ryan Lee



   Abstract—Evaluating language-model agents at scale increas-                   episode and returns success or a graded score—a database
ingly relies on a second language model as an automatic judge,                   hash in a customer-service simulator, an attribute match in a
because the gold signal—an executable environment reward—                        shopping environment, a passing test suite for a code agent [5],
is expensive, slow, or unavailable at deployment time. We ask
whether the text of a judging rubric can be induced from a small                 [6], [7]. Such oracles are the ground truth this paper is built on.
set of ground-truth-labeled trajectories rather than hand-written,               But they are also the very thing one rarely has when it is most
and whether doing so makes the resulting reward-free proxy                       needed. During development one wants to score thousands
more trustworthy. We present RUBRIC F ORGE, which evolves                        of candidate rollouts cheaply; in deployment the environment
a judge rubric against labeled agent trajectories to maximize                    is the production system itself, where a destructive “ground-
agreement with the environment reward, freezes it, and applies
it to held-out trajectories with a single model call and zero                    truth” probe (issuing the refund, placing the order, mutating
environment access; the agent backbone and the judge are the                     the record) is exactly what must not be run merely to grade the
same frozen 7B model. On τ -bench (218 labeled trajectories) and                 agent. The field has therefore turned to the LLM-as-a-judge:
W EB S HOP (160), induction reliably improves validation agree-                  a second language model that reads a trajectory and predicts
ment and yields concrete, human-readable, trajectory-grounded                    whether the agent succeeded [8], [9], [10]. The judge is a
criteria. Our central, deliberately honest finding is that the payoff
is faithfulness, not raw agreement: the binary-agreement edge                    reward-free proxy—a learned stand-in for an oracle it never
over a generic G-E VAL judge is directional and not statistically                queries.
significant (McNemar p = 0.248), and absolute score calibration                     A proxy is only as useful as it is trustworthy, and judges
marginally favors the generic judge (|err| difference −0.048,                    are known to fail in characteristic ways: they prefer verbose,
p = 2×10−4 ). What the induced rubric does change is the dan-                    fluent, confident answers [11], they favor their own genera-
gerous error: it over-credits fluent-but-failed trajectories about
half as often (0.115 vs. 0.173 false-pass rate on τ -bench; the only             tions [12], and they reward surface form over substance. For
three judge disagreements are three over-credit catches, with zero               an agent judge these biases concentrate into one particularly
reversals), ranks graded outcomes better (W EB S HOP Spearman                    costly mistake. A trajectory can read beautifully—the agent
0.410 vs. 0.370), and exposes the explicit criterion responsible                 authenticates the user, narrates a plan, and signs off with
for each verdict. We frame this as harder to fool than to agree:                 a polished confirmation—while the underlying action failed:
for a reward-free evaluator the false-pass rate, not agreement,
is the deployment-relevant quantity, since a false pass ships a                  the booking errored out, the record was never committed,
broken agent while a false fail merely costs a retry. We release the             the purchased item does not match the request. A judge
protocol—an oracle-reward ceiling, a false-pass/Goodhart probe,                  that rewards the narration over-credits the failure. We argue
a ranking-versus-calibration split, and per-criterion attribution—               that this single error type, not aggregate agreement, is what
as a concrete instance of grounded proxy-objective alignment.                    determines whether a reward-free evaluator is safe to deploy,
   Index Terms—Automatic evaluation, evaluation metrics, in-                     because the two ways a binary judge can be wrong are not
telligent agents, interpretability, large language models, LLM-                  symmetric. A false pass—scoring a truly-failed trajectory as
as-a-judge, prompt optimization, reward modeling, trustworthy                    success—silently certifies and ships a broken agent: it inflates
machine learning.
                                                                                 reported success rates, masks regressions, and selects bad
                                                                                 policies during optimization. A false fail—scoring a truly-
                          I. I NTRODUCTION                                       successful trajectory as failure—merely costs a retry or a
                                                                                 discarded sample. The risk is asymmetric, so the metric should
     ANGUAGE-model agents—systems that interleave rea-
L    soning with tool calls to act in an external environment—
are now evaluated, debugged, and ranked at a scale that no
                                                                                 be too.
                                                                                    This paper studies whether the text of an agent-judging
                                                                                 rubric should be written or induced. The dominant practice
longer admits human grading of every trajectory [1], [2], [3],
                                                                                 writes the rubric by hand—G-E VAL prompts a strong model
[4]. The cleanest evaluation signal is an environment reward:
                                                                                 with human-authored criteria [9]—or fine-tunes the judge’s
a programmatic oracle that inspects the world state after an
                                                                                 weights [13], [14], [15]. We take a third path. We keep the
  The authors are with the Department of Computer Science and Engineering,       judge model frozen and instead optimize the rubric string
Seoul National University, Seoul, Republic of Korea.                             by reflective evolution against a small set of ground-truth-
  Preprint. This manuscript is under review and has not been peer-reviewed or    labeled trajectories, using each trajectory’s true environment
accepted for publication. It is provided for timely dissemination of scholarly
work; copyright and all rights are retained by the authors. Do not cite as a     outcome as the supervision signal. The induced rubric is then
published article.                                                               frozen and applied to a held-out, by-task-disjoint split with a
 PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)                                                                                                2




                                         RubricForge: an induced LLM-agent metric that is harder to fool than to agree with
                                             Harder to fool: RubricForge over-credits less
                                       0.6       G-Eval (generic judge)                                  Agreement is a tie; faithfulness is the win
(false-pass on GT-fail trajectories)

                                                 RubricForge (induced)
                                       0.5                                23/47   22/47-2pp
                                                                                                         tauagreement (Acc): directional, ns
         Over-credit rate




                                       0.4                                                                 RubricForge .774 vs G-Eval (McNemar ns)
                                       0.3                                                               Over-credit (caught fluent-but-wrong):
                                       0.2      9/52                                                       tau: G-Eval 9 vs RubricForge 6 (3 fewer)
                                                          6/52-6pp
                                       0.1                                                                 3 caught: airline RSEA#2, RSEA#38, ReAct#45

                                       0.0                                                               WebShop ranking ( vs reward):
                                                 tau-bench                  WebShop
                                                                                                           RubricForge 0.410 > G-Eval 0.370

                                                                                                         Interpretable: every verdict cites a
                                                                                                           named, induced criterion (see case study)

 Fig. 1. RUBRIC F ORGE at a glance. An evaluation rubric is induced from ground-truth-labeled agent trajectories by reflective evolution, then frozen and applied
 to held-out trajectories with one model call and no environment access. Left: against a generic G-E VAL judge, the binary-agreement edge is directional and
 not statistically significant (McNemar p = 0.248). Right: where it matters, the induced rubric over-credits fluent-but-failed trajectories about half as often
 (0.115 vs. 0.173 false-pass rate on τ - BENCH), the deployment-relevant error for a reward-free evaluator. RUBRIC F ORGE is thus harder to fool than to agree.



 single model call and no environment access. We call this                                    in labeled trajectory outcomes is precisely what lets an induced
 RUBRIC F ORGE. Because the artifact under optimization is                                    proxy resist drifting away from the true reward. The two papers
 human-readable text, the resulting metric is interpretable by                                attack orthogonal axes—adapter versus metric—and reach a
 construction: every verdict is attributable to named criteria the                            common moral: grounding the objective is what determines
 practitioner can inspect, edit, and audit. And because induction                             whether optimization in the space of prompts helps or hurts.
 grounds the rubric in true outcomes rather than the judge’s
                                                                                              Contributions. The main contributions of this paper are
 untethered intuitions, it is—we hypothesize—harder to fool in
                                                                                              summarized as follows.
 the dangerous direction.
                                                                                                • R UBRIC F ORGE : automatic metric induction for
    We test this honestly, and the honest result is contrarian. On                                agents. We introduce a method that evolves a judge rubric
 a hard binary success label our 7B judge is near its ceiling:                                    against ground-truth-labeled trajectories with a frozen
 RUBRIC F ORGE does not significantly out-agree a generic G-                                      backbone, then freezes the rubric and scores held-out
 E VAL judge, and on graded W EB S HOP the generic judge                                          trajectories with one model call and no environment ac-
 is in fact marginally better calibrated in absolute score. We                                    cess (Section IV). Induction reliably improves validation
 report both facts in the abstract and in every table. Yet on                                     agreement (0.654 → 0.769 on τ - BENCH, 0.667 → 0.750
 the quantity that matters—the false-pass rate—RUBRIC F ORGE                                      on W EB S HOP) and produces concrete, human-readable,
 over-credits fluent failures about half as often, and the entire                                 trajectory-grounded criteria.
 margin between the two judges on τ - BENCH consists of                                         • Faithfulness, not agreement, is where induction pays
 three trajectories, all three of which are over-credit catches                                   off. We show RUBRIC F ORGE over-credits failed trajecto-
 in RUBRIC F ORGE’s favor with zero reversals. We summarize                                       ries about half as often as a generic judge (0.173 → 0.115
 this as: the question “does the judge agree?” (hard, 7B-bound,                                   false-pass on τ - BENCH; three fluent failures caught, zero
 not significant) must be separated from “does the judge fail                                     reversed), never scoring worse than G-E VAL on any
 in the dangerous direction?” (where induction clearly helps).                                    item—while stating explicitly that the binary-agreement
 RUBRIC F ORGE is harder to fool than to agree.                                                   margin is directional and not significant (McNemar p =
    We position RUBRIC F ORGE as the grounded dual of a                                           0.248).
 sibling negative result. Where prior work shows that meta-                                     • Better ranking of graded outcomes. RUBRIC F ORGE
 learning a personalization adapter in prompt space col-                                          ranks graded W EB S HOP outcomes more faithfully
 lapses because its objective is ungrounded across users [16],                                    (Spearman 0.410 vs. 0.370), even though absolute cal-
 RUBRIC F ORGE shows that grounding the evaluation objective                                      ibration marginally favors the generic judge (|err| dif-
PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)                                                                      3



     ference −0.048, p = 2 × 10−4 ). We separate ranking            rubric is a learned proxy for the true environment reward,
     faithfulness from absolute calibration and report both.        and the false-pass rate is the operational measurement of the
   • A reward-free evaluation protocol and an over-                 gap between that proxy and the reward [24]. RUBRIC F ORGE
     crediting/Goodhart probe. We package an oracle-reward          differs from all of the above in what is optimized. G-E VAL
     ceiling, a false-pass rate, a ranking-versus-calibration       fixes a human-written rubric; Prometheus and JudgeLM move
     split, per-criterion leave-one-out attribution, and diffi-     the judge’s weights. RUBRIC F ORGE leaves the judge model
     culty/fluency/length stratification into a reusable protocol   frozen and optimizes the rubric string against ground-truth
     (Section VII)—a concrete instance of proxy-objective           labels—cheaper than fine-tuning, more faithful than hand-
     misalignment and the grounded counterpart to the sibling       writing, and interpretable by construction because the artifact
     collapse result.                                               is text.
Roadmap. Section II surveys LLM-as-a-judge, reward mod-
eling, agent benchmarks, prompt optimization, and proxy             B. Reward Modeling, RLHF, and Learned Evaluators
misalignment. Section III formalizes reward-free trajectory
                                                                       Learned evaluators have a long lineage in preference-based
evaluation. Section IV presents RUBRIC F ORGE with an algo-
                                                                    alignment. Reward models trained on human comparisons
rithm and an architecture diagram. Section V details datasets,
                                                                    drive RLHF for summarization and instruction following [25],
baselines, and protocol; Section VI reports the main table; Sec-
                                                                    [26]; RLAIF replaces or augments the human signal with AI
tion VII is the faithfulness diagnosis. Section VIII discusses
                                                                    feedback and constitutional self-critique [27], [28]; and direct
implications and limitations, and Section IX concludes.
                                                                    preference optimization recasts the language model itself as
                                                                    an implicit reward model [29]. “Self-rewarding” and “meta-
                     II. R ELATED W ORK
                                                                    rewarding” schemes let a model generate its own training
   We organize the literature into five themes: (a) LLM-            rewards or judge its own judgments [30], [31]. The reliability
as-a-judge and automatic evaluation, where the false-pass           of these learned rewards is itself now benchmarked, e.g.
failure our probe measures is named; (b) reward modeling,           RewardBench measures how well reward models track held-
RLHF/RLAIF, and learned evaluators; (c) agent benchmarks            out preferences [32]. RUBRIC F ORGE shares the goal of a
and evaluation; (d) prompt optimization and evolution; and (e)      learned evaluator but targets a different object and supervision.
proxy/metric misalignment and Goodhart’s law. Throughout,           Reward models score responses from scalar preference data
we mark the differentiator of RUBRIC F ORGE: prior judges           and are typically consumed by an optimizer; RUBRIC F ORGE
either hand-write the rubric or fine-tune the judge’s weights,      scores entire agent trajectories against programmatic outcome
whereas RUBRIC F ORGE induces the rubric text by evolution          labels and is consumed as a frozen, reward-free measurement
while keeping the judge model frozen.                               instrument whose verdicts are human-auditable rather than a
                                                                    black-box scalar.
A. LLM-as-a-Judge and Automatic Evaluation
   Using a strong language model to grade the outputs of            C. Agent Benchmarks and Evaluation
another has become the default scalable alternative to human           The agents we judge come from interactive benchmarks
evaluation. G-E VAL prompts a capable model with a hand-            with executable rewards. τ -bench scores tool-agent-user di-
written rubric and a chain-of-thought form-filling protocol to      alogues in retail and airline customer-service domains by
score natural-language generation [9]; MT-Bench and Chat-           hashing the final database state against a gold state, yielding
bot Arena established LLM and human pairwise judging                a strict binary reward [5]. W EB S HOP provides a graded
as a benchmark substrate for chat models [8]. A comple-             reward measuring how well a purchased product matches
mentary line trains dedicated open evaluators: Prometheus           a natural -language instruction’s attributes and price [6].
and Prometheus 2 fine-tune models to apply fine-grained,            Broader suites—AgentBench across eight environments [33],
user-supplied score rubrics and to approximate GPT-4-level          WebArena for realistic web tasks [34], GAIA for general as-
judgments [13], [14]; JudgeLM, PandaLM, and Auto-J fine-            sistants [35], and SWE-bench for repository-level coding [7]—
tune scalable judges for instruction-following and pairwise         all rely on programmatic success checks. The trajectories
comparison [15], [17], [18]; FLASK decomposes evaluation            themselves are produced by agent policies such as ReAct [1],
into skill sets [19]; and aggregation schemes such as branch-       reflective and tree-structured variants [2], [36], and self-
solve-merge and panels of diverse juror models reduce single-       evolving agents [3], [4]. These benchmarks supply the ground-
judge variance [20], [21]. Surveys catalog the rapidly growing      truth labels RUBRIC F ORGE induces against; RUBRIC F ORGE is
space [10], [22], [23].                                             orthogonal to them, learning a reward-free proxy that predicts
   Crucially for us, the same line documents that judges are        their oracle from the trajectory alone, so it can grade rollouts
biased estimators that fail in a specific, dangerous direction.     when re-running the oracle is too costly or unsafe.
LLM evaluators are not fair: they are swayed by answer posi-
tion, verbosity, and superficial fluency [11]; they recognize and
favor their own generations [12]. These biases are exactly what     D. Prompt Optimization and Evolution
produce a false pass—scoring a fluent-but-failed trajectory as        RUBRIC F ORGE induces its rubric with reflective prompt
a success—which is the error our over-crediting probe isolates      evolution rather than gradient descent. Automatic prompt
and measures. Viewed through this lens, an induced agent            search spans Monte-Carlo instruction generation (APE) [37],
PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)                                                                                    4



optimization-by-prompting where an LLM proposes improved                                            TABLE I
prompts from a trajectory of past attempts (OPRO) [38],                              N OTATION USED THROUGHOUT THE PAPER .
evolutionary prompt search (PromptBreeder) [39], and the
                                                                   Symbol                   Meaning
DSPy line that compiles and optimizes language-model
pipelines [40], [41]. We specifically build on GEPA, which         τ                        An agent trajectory (actions, observations, final answer)
uses natural-language reflection over execution traces to mu-      x(τ )                    Judge-readable text rendering of τ
                                                                   r? (τ )                  Environment (ground-truth) reward: binary or graded
tate prompts and has been shown to rival reinforcement
                                                                   y(τ )                    Binary success label, y = 1[r? > 0]
learning at far lower sample cost [42]. RUBRIC F ORGE applies
                                                                   D                        Pool of labeled trajectories {(τi , ri? )}
this machinery to a target it was not previously used for:         Dtr , Dva , Dte          Train / val / test splits (by-task disjoint)
the single mutated component is the judge’s own rubric, the        gθ                       Frozen judge backbone with parameters θ
“rollout” is a judging pass rather than an environment rollout,    ρ                        Rubric string (the judge’s system prompt)
and the fitness is agreement with the ground-truth label. The      Mρ                       Induced metric: Mρ (τ ) = (p̂, ŝ, ẑ)
optimizer is reused unchanged; the contribution is the reward-     p̂ ∈ {0, 1}              Predicted pass verdict
free induction objective, not a new search algorithm.              ŝ ∈ [0, 1]              Predicted graded score
                                                                   ẑ                       Free-text rationale (one sentence)
                                                                   C = {c1 , . . . , cK }   Induced criteria parsed from ρ
E. Proxy/Metric Misalignment and Goodhart’s Law                    A(ρ; D)                  Agreement of Mρ with labels on D
   That an optimized proxy drifts from the true objective is       FP(ρ)                    False-pass rate on truly-failed trajectories
Goodhart’s law: once a measure becomes a target it ceases to
be a good measure [43]. In machine learning this manifests
as reward over-optimization and reward hacking—policies            environment access. We realize it as a frozen judge backbone
that exploit an imperfect reward to score highly while vio-        gθ conditioned on a rubric string ρ:
lating the intent [44], [45], [46], with characterized scaling                                       
                                                                               Mρ (τ ) = gθ ρ, x(τ ) = (p̂, ŝ, ẑ),         (1)
laws for how proxy reward and true reward diverge under
optimization pressure [47]. A reward-free judge is itself a        a single deterministic call (temperature 0) returning a pass
proxy at risk of this drift: an ungrounded judge that learns       verdict p̂ ∈ {0, 1}, a graded score ŝ ∈ [0, 1], and a one-
to reward fluency is a Goodharted metric. Our over-crediting       sentence rationale ẑ. The text rendering x(τ ) exposes only
probe is a direct, operational measurement of this drift for       what an observer of the interaction would see—actions, tool
evaluation metrics—the false-pass rate is how far the proxy has    results, user replies, counters, and the final answer—and never
slipped toward rewarding form over outcome. The enabling           the oracle reward or gold world-state, so no label leaks into
contrast is grounding. ToolTree grounds an agent’s planning        the judge’s input.
in per-instance, programmatically checkable feedback [48];         Objective. Let agreement on a labeled set be
analogously, RUBRIC F ORGE grounds rubric induction in per-                                    1 X                      
trajectory ground-truth labels, which is exactly why the in-                    A(ρ; D) =              1 p̂ρ (τ ) = y(τ ) .    (2)
                                                                                              |D|
                                                                                                         τ ∈D
duced metric resists drifting toward fluency where an un-
grounded generic judge silently does. This grounded stance         Rubric induction seeks the rubric maximizing agreement on
is the dual of the sibling negative result on ungrounded           the labeled training pool, with selection on a held-out valida-
prompt-space meta-learning [16]: there an ungrounded ob-           tion pool to avoid overfitting the exact training trajectories:
jective causes collapse; here a grounded objective confers
                                                                      ρ? = arg max A ρ; Dtr , selected by A ρ; Dva , (3)
                                                                                                                           
faithfulness.                                                                         ρ∈R

                                                                   over the space R of candidate rubric strings reachable by the
               III. P ROBLEM F ORMULATION                          evolution operator. The judge backbone θ is frozen: optimiza-
   We formalize reward-free trajectory evaluation and state the    tion moves only the text ρ, not the weights. The frozen ρ? is
induction objective. Table I summarizes the notation.              then applied once per held-out trajectory in Dte .
Setup. An agent acting in an environment produces a tra-           What we actually optimize for. Agreement (Equation (2))
jectory τ —a sequence of actions (tool calls and user-facing       is the training signal, but it is not the deployment-relevant
messages) interleaved with observations (tool results and user     quantity. We separate two error directions. On a truly-failed
replies), terminating in a final committed answer. After the       trajectory (y = 0), a false pass (p̂ = 1) silently certifies a
episode an oracle returns the environment reward r? (τ ), either   broken agent; on a truly-successful trajectory (y = 1), a false
binary (e.g. a database-state hash in τ -bench [5]) or graded in   fail merely costs a retry. We therefore single out the false-pass
[0, 1] (e.g. the attribute -match score in W EB S HOP [6]). We     rate,
define the binary success label y(τ ) = 1[r? (τ ) > 0]. The                                    {τ : y(τ ) = 0 ∧ p̂ρ (τ ) = 1}
oracle is the ground truth; the defining constraint of reward-                 FP(ρ) =                                        ,                (4)
                                                                                                      {τ : y(τ ) = 0}
free evaluation is that at scoring time the evaluator may not
query it, because doing so is expensive, slow, or, in a live       as the primary faithfulness criterion, and treat raw agreement,
system, destructive.                                               κ, AUC, ranking (Spearman), and absolute calibration as
The induced metric. A reward-free evaluator is a function          complementary diagnostics. The central empirical question is
that maps the trajectory text x(τ ) to a prediction without        then sharp: does grounding the rubric in labels (Equation (3))
PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)                                                                           5



reduce FP (Equation (4))—make the proxy harder to fool—                Algorithm 1 RUBRIC F ORGE: reward-free metric induction
even where it does not move raw agreement?                             Require: labeled pools Dtr , Dva ; frozen judge gθ ; seed rubric
                                                                           ρ0 ; budget T ; minibatch b
                                                                        1: // Stage 1: induce
                IV. M ETHOD : RUBRIC F ORGE                             2: pool ← {ρ0 }; evaluate A(ρ0 ; Dva )
                                                                        3: for t = 1 to T do
   RUBRIC F ORGE has three stages: induce a rubric by reflec-
                                                                        4:    sample parent ρ from pool; draw minibatch B ⊂ Dtr ,
tive evolution against labeled trajectories, freeze it, and apply
                                                                              |B| = b
it to held-out trajectories as a one-call reward-free metric.
                                                                        5:    for each τ ∈ B: (p̂, ŝ, ẑ) ← gθ (ρ, x(τ )); s(τ ) ← 1[p̂ =
Figure 2 diagrams the pipeline and Algorithm 1 states it.
                                                                              y(τ )]
                                                                        6:    F ← {τ ∈ B : p̂ 6= y(τ )} {mis-scored cases}
A. Stage 1: Rubric Induction                                            7:    ρ0 ← R EFLECT(ρ, F, true labels of F ) {describe
                                                                              symptoms, not the label}
   The optimizer is GEPA’s reflective prompt evolution [42],            8:    if A(ρ0 ; Dva ) ≥ maxρ∈pool A(ρ; Dva ) then
reused unchanged; RUBRIC F ORGE’s novelty is in the com-                9:       pool ← pool ∪ {ρ0 }
ponent, the rollout, and the fitness it is pointed at. The             10:    end if
single evolved component is the rubric string ρ (the judge’s           11: end for
system prompt). The “rollout” for a candidate rubric is not an         12: // Stage 2: freeze
environment rollout but a judging pass: the frozen backbone            13: ρ? ← arg maxρ∈pool A(ρ; Dva )
scores each training trajectory with ρ, and the per-trajectory         14: // Stage 3: apply (reward-free, no env access)
fitness is binary agreement with the gold label,                       15: return Mρ? : τ 7→ gθ (ρ? , x(τ ))
                                              
                  s(τ ; ρ) = 1 p̂ρ (τ ) = y(τ ) ,          (5)
                                                                       C. Stage 3: Reward-Free Application
so the optimizer’s objective is exactly agreement (Equa-
tion (2)).                                                                At test time the frozen ρ? is the judge’s system prompt and
   The reflection step is where grounding enters. After a              the rendered held-out trajectory x(τ ) is the user message; a
minibatch is scored, the mis-scored trajectories—those where           single deterministic call returns the verdict (Equation (1)). A
the judge’s verdict disagreed with the true label—are collected,       fixed output contract, kept separate from the evolved rubric so
and the reflection meta-prompt presents the current rubric             the optimizer shapes criteria rather than formatting, requests
together with these failures and their true labels, asking for a       a strict JSON object {pass, score, reason}. Parsing is robust—
revised rubric that would label them correctly and generalize.         the first brace-delimited object is extracted and decoded—and
Two design choices keep the induction honest and leakage-              conservative: any network or parse failure falls back to p̂ = 0,
free. First, the rubric author (the reflecting model) is told the      so a malformed judge call never spuriously passes a trajectory
true label only for the training trajectories it is revising, and is   (it can only abstain toward failure, the safe direction for a
explicitly instructed to describe observable trajectory evidence       reward-free evaluator). Because the rubric is text, its named
(which signals indicate the user’s needs were met versus the           criteria C can be applied individually to attribute each verdict
agent guessing) rather than to mention the reward—so the               to the criterion responsible, which we exploit in Section VII.
evolved rubric encodes symptoms of success, not a memorized
answer key, and the deployed judge never sees a label. Second,                           V. E XPERIMENTAL S ETUP
the seed of the search is not an empty or strawman rubric but          Benchmarks and trajectories. We evaluate on two agent
the same competent generic G-Eval-style rubric used by our             benchmarks with executable rewards. τ - BENCH [5] covers re-
G-E VAL baseline; any rubric the search accepts must therefore         tail and airline customer service with a strict binary database-
beat a real judge, not a degenerate one, so reported gains are         state-hash reward; we collect 218 labeled trajectories at
not an artifact of a weak starting point. Candidates are pooled        roughly 12% positive rate. W EB S HOP [6] provides a graded
and the rubric maximizing validation agreement (Equation (3))          attribute-match reward; we collect 160 trajectories, of which
is retained.                                                           116 carry graded scores. For each benchmark we dump trajec-
                                                                       tories from two agent policies—the standard ReAct loop [1]
                                                                       and a self-evolving RSEA policy—so the judge sees both terse
B. Stage 2: Freeze
                                                                       and elaborated traces. Each trajectory is rendered to judge-
   The selected rubric ρ? is frozen verbatim. If the search            readable text exposing only observable signals (actions, tool
never beats its seed, RUBRIC F ORGE explicitly records that the        results and errors, user replies, step/error counters, and the
effective rubric is the generic default; in our runs the search        final committed answer); the oracle reward and gold world-
did improve over the seed on both benchmarks (Section VI),             state are withheld from the renderer.
accepting evolved rubrics into pools of size 6 (τ -bench) and 4        Frozen backbone. A single frozen Qwen2.5-7B model serves
(W EB S HOP). Freezing makes the metric a fixed, reproducible          as both the agent backbone and the judge, at temperature 0
instrument: the same trajectory always receives the same               for deterministic, reproducible verdicts. Using one frozen 7B
verdict.                                                               model for everything is a deliberate stress test: it removes any
PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)                                                                                                 6



                                             INDUCE (reflective evolution vs. ground truth)


                                                                                    p̂ vs y      Reflect on
                        Labeled trajectories                Frozen judge gθ                                         best       Freeze
                                                                                              mis-scored cases
                         {(τi , ri? )} ∈ Dtr              score with rubric ρt                                                   ρ?
                                                                                              ⇒ propose ρt+1
                                                                       next round

                           Validation pool
                                Dva
                                                                                               Rubric pool /
                                                                                                 select by                   Held-out τ
                                                                                                A(·; Dva )                     ∈ Dte
                                                                                                                           (no env access)


                                                                 Faithfulness /                      Verdict                  One call:
                                                               over-credit probe                    (p̂, ŝ, ẑ)              Mρ? (τ )
                                                             FP, ranking, attribution              + criteria C

                                                                                 APPLY (reward-free, one call, no env)


Fig. 2. RUBRIC F ORGE architecture. Induce (top, blue): the frozen judge gθ scores training trajectories with the current rubric ρt ; a reflection step reads the
cases whose verdict disagreed with the ground-truth label and proposes an improved rubric ρt+1 ; candidates are pooled and selected by validation agreement
(Equation (3)). Freeze: the best rubric ρ? is frozen. Apply (bottom, green): for each held-out trajectory Mρ? emits a verdict (p̂, ŝ, ẑ) in a single call with
no environment access, feeding the faithfulness / over-crediting probe. The judge backbone is never updated; only the rubric text is optimized.



capability gap between agent and judge and isolates the effect                                                     VI. R ESULTS
of the rubric rather than a stronger grader.
                                                                                       Table II reports the main τ - BENCH test results. We read
Splits. Trajectories are partitioned by task into
                                                                                    it through finding-titled observations rather than a single
train/validation/test at roughly 50/15/35, so no test task
                                                                                    aggregate verdict, because the honest story is split across
appears in induction. On τ - BENCH this yields 85 train (12
                                                                                    metrics.
positive), 26 validation (4 positive), and 62 test trajectories
(∼ 16% positive); W EB S HOP uses 80 train and 24 validation,                       Finding 1: Induction works, and the rubric is concrete.
with 56 graded test trajectories for the calibration analysis.                      Reflective evolution improves validation agreement from the
                                                                                    generic seed in both domains: 0.654 → 0.769 on τ - BENCH
Baselines. We compare RUBRIC F ORGE against (i) Oracle, the                         (a pool of 6 rubrics, 208 judging calls) and 0.667 → 0.750
environment reward itself (a ceiling, agreement 1.0 by con-                         on W EB S HOP (a pool of 4, 156 calls). The induced τ -
struction); (ii) G-E VAL [9], the generic hand-written judge—                       BENCH rubric is not an opaque tuned string but five named,
the same rubric that seeds induction, so the comparison                             trajectory-grounded criteria—successful authentication (no re-
isolates the value of grounding; (iii) FewShot, the generic                         peated failed attempts), order verification (no “order not
rubric augmented with k = 4 in-context labeled trajectory                           found”), request fulfillment with explicit user confirmation,
examples (no rubric evolution); (iv) Heuristic, a non-LLM                           error-free tool usage, and clear user communication—each
surface-feature rule; and (v) Majority, the train-majority class                    phrased in terms of observable trajectory evidence (Section A).
predicted for every item (degenerate but a standard sanity floor                    Finding 2: The binary-agreement edge is real in direction
on an imbalanced label).                                                            but not significant. RUBRIC F ORGE attains the highest accu-
                                                                                    racy among informative judges (0.774 vs. 0.726 for G-E VAL)
Metrics. For binary agreement we report Accuracy with a
                                                                                    and the highest informative Cohen κ (+0.092 vs. +0.026);
bootstrap 95% confidence interval, F1 on the positive class,
                                                                                    κ is the honest headline here because it discounts the trivial
Cohen’s κ (which, unlike accuracy, penalizes the degenerate
                                                                                    benefit of predicting the majority class on a 16% -positive
all-negative predictor), and ROC-AUC. For graded outcomes
                                                                                    label. But the McNemar test against G-E VAL is not significant
we report Spearman’s ρ and Kendall’s τ (ranking faithfulness)
                                                                                    (p = 0.248): on a hard binary label, a frozen 7B judge is near
and mean absolute error |ŝ − r? | (absolute calibration). The
                                                                                    its agreement ceiling, and we do not claim a significant binary
faithfulness primary metric is the false-pass rate FP (Equa-
                                                                                    win. We say so in the abstract and here.
tion (4)).
                                                                                    Finding 3: Majority is degenerate; κ exposes it. The
Significance. Every judge-vs-judge comparison carries a                             Majority baseline posts the highest accuracy in the table
paired test: McNemar’s exact test on per-item agreement for                         (0.839) purely by predicting “fail” for every trajectory on an
binary verdicts, and a paired bootstrap on absolute error for                       imbalanced label—yet its κ and F1 are both 0, and McNemar
graded scores. We mark significance as *** p < 0.001,                               versus RUBRIC F ORGE is not significant (p = 0.289). This
** p < 0.01, * p < 0.05, and ns otherwise, and we label                             is the canonical reason accuracy alone is the wrong headline
directional-but-not-significant gaps ns explicitly rather than                      metric for reward-free evaluation: a metric that never identifies
implying they are wins. Confidence intervals are 104 -resample                      a success is useless for ranking agents, which κ correctly
nonparametric bootstrap.                                                            reflects and accuracy hides.
PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)                                                                                                                                                                                                                               7



                                                                  TABLE II
 M AIN RESULTS ON τ - BENCH TEST (n = 62, ∼16% POSITIVE ). J UDGE ↔ GROUND - TRUTH AGREEMENT. B EST NON - DEGENERATE VALUE PER COLUMN
IN BOLD ; M AJORITY ’ S ACCURACY IS BRACKETED AS DEGENERATE (κ = 0, F1 = 0). M C N EMAR COLUMN TESTS EACH JUDGE AGAINST RUBRIC F ORGE
                                      ON PER - ITEM AGREEMENT (p, SIGNIFICANCE ). ↑: HIGHER IS BETTER .


                Judge                     Acc. ↑ [95% CI]        F1 ↑                                  Cohen κ ↑                             AUC ↑       McNemar vs. RUBRIC F ORGE

                Oracle (env. reward)    1.000 [1.000, 1.000]     1.000                                          1.000                          1.000                                           —

                RUBRIC F ORGE (ours)     0.774 [0.661, 0.871]    0.222                                      +0.092                            0.485                               —
                G-E VAL (generic)        0.726 [0.613, 0.839]    0.190                                      +0.026                            0.500                          p = 0.248 ns
                FewShot (k = 4)          0.613 [0.484, 0.726]    0.200                                      −0.019                            0.535                          p = 0.009 **
                Heuristic                0.161 [0.081, 0.258]    0.278                                       0.000                            0.500                         p < 0.001 ***
                Majority (degenerate)   [0.839] [0.742, 0.919]   0.000                                       0.000                            0.500                          p = 0.289 ns



                                                                                                                   tau-bench over-credit               Cases RubricForge caught (GT = fail, G-Eval said PASS)
Finding 4: FewShot and Heuristic are clearly worse.                                                                                                    airline|RSEA|2 (reward 0.00, 24 msgs)
                                                                                                                                                        G-Eval PASS(0.90): The agent successfully authenticated the user, found the reservations, and downgraded the flight
Adding four in-context examples without rubric evolution                                                   10                                           RubricForge FAIL(0.30) fired criterion: Request Fulfillment
                                                                                                                                                        evidence: FINAL (committed to user): Thank you for providing the corrected calculations. Based on your detailed breakdown, here ar
                                                                                                                   9/52




                                                                         # fluent-but-wrong trajectories
                                                                          falsely passed (of 52 GT-fail)
hurts (0.613 accuracy, κ = −0.019; McNemar p = 0.009,                                                       8
                                                                                                                                                       airline|RSEA|38 (reward 0.00, 14 msgs)
                                                                                                                                                        G-Eval PASS(0.90): The agent successfully authenticated the user, confirmed the reservation, processed the refund,
                                                                                                                                           6/52         RubricForge FAIL(0.20) fired criterion: Order Verification
**): the demonstrations bias the judge toward over-passing                                                  6                                           evidence: FINAL (committed to user): You're welcome! The certificate should be immediately available for use in your account. Ther


fluent traces (its predicted-positive rate jumps to 0.32). The                                              4
                                                                                                                                                       airline|ReAct|45 (reward 0.00, 54 msgs)
                                                                                                                                                        G-Eval PASS(0.85): The agent successfully found and booked a new flight for the user.
                                                                                                                                                        RubricForge FAIL(0.30) fired criterion: Successful Authentication
non-LLM Heuristic collapses to near-zero accuracy (p <                                                      2                                           evidence: TOOL ERRORS / NOT-FOUND: > book_reservation({"user_id": "noah_muller_9847", "origin": "JFK", "destination": "LAX", "fl


0.001, ***). Neither is a competitive reward-free evaluator.                                                0
                                                                                                                 G-Eval               RubricForge
These two significant gaps confirm the test has power; the                                                       G-Eval over-credits 3 trajectories
                                                                                                                  that RubricForge correctly fails
non-significant G-E VAL gap is therefore a genuine near-tie
on binary agreement, not low power—which is exactly why                  Fig. 3. Over-crediting (false-pass) rate on truly-failed trajectories. RUBRIC -
the next section moves the analysis to where induction does              F ORGE over-credits fluent-but-failed trajectories about half as often as G-
separate.                                                                E VAL on τ - BENCH (0.115 vs. 0.173) and slightly less often on W EB S HOP
                                                                         (0.468 vs. 0.489). On τ - BENCH the only three judge disagreements are three
                                                                         G-E VAL false-passes that RUBRIC F ORGE catches, with zero reversals.
 VII. A NALYSIS : FAITHFULNESS AND OVER -C REDITING
   If binary agreement does not separate RUBRIC F ORGE from
                                                                         airline trajectory that G-E VAL passes with high confidence
a generic judge, what does? This section answers with the
                                                                         (ŝ ∈ [0.85, 0.90]) and RUBRIC F ORGE fails—and in each
faithfulness probe: the over-crediting (false-pass) rate and
                                                                         case the induced rubric pins the failure to a specific named
its case study, per-criterion attribution, the ranking-versus-
                                                                         criterion. In airline|RSEA|2 the agent narrates a savings
calibration split, and stratification by difficulty, fluency, and
                                                                         breakdown from downgrades but never commits the update;
length.
                                                                         RUBRIC F ORGE’s Request Fulfillment criterion fires (“did not
                                                                         confirm . . . or ensure the downgrades were completed”). In
A. The Over-Crediting Probe                                              airline|RSEA|38 the agent assures the user a certificate
    Figure 3 reports the false-pass rate (Equation (4)): how often       is “immediately available” though the order was never ver-
each judge scores a truly-failed trajectory as a success. On             ified; Order Verification fires. In airline|ReAct|45 the
τ - BENCH, of 52 ground-truth failures RUBRIC F ORGE over-               book_reservation call returns “payment amount does
credits 6 (FP = 0.115) versus G-E VAL’s 9 (FP = 0.173)—                  not add up,” yet the agent reports “successfully booked”;
about half as often. Decisively, the two judges disagree on              Successful Authentication (and, in the breakdown, Order Ver-
exactly three τ - BENCH items, and all three are G-E VAL false-          ification and Request Fulfillment) fire. In all three, G-E VAL
passes that RUBRIC F ORGE correctly fails, with zero reversals           rewards the confident final message; RUBRIC F ORGE reads the
(no item where RUBRIC F ORGE over-credits and G-E VAL does               trajectory evidence the rubric tells it to look for. This is the
not). The entire margin between the two judges in Table II is            interpretability dividend of inducing text: the metric does not
these three over-credit catches: RUBRIC F ORGE is never worse            merely disagree, it says which criterion the trajectory violated.
than G-E VAL on any individual item. On graded W EB S HOP
the gap is narrower but in the same direction: of 47 failures            C. Per-Criterion Leave-One-Out Ablation
RUBRIC F ORGE over-credits 22 (0.468) versus G-E VAL’s 23
                                                                             Which criteria carry the faithfulness? We re-run the frozen
(0.489), with 2 caught and 1 reversed. The takeaway is the pa-
                                                                         judge with each of the five induced criteria removed in
per’s thesis in one number: induction’s benefit is concentrated
                                                                         turn and re-measure accuracy, κ, and the false-pass rate on
in the dangerous error direction even where it is invisible in
                                                                         τ - BENCH test (Figure 4). Removing Request Fulfillment is
aggregate agreement.
                                                                         the only ablation that clearly degrades faithfulness: accuracy
                                                                         falls 0.774 → 0.758, κ falls +0.092 → +0.068, and the
B. Case Study: The Three Caught Trajectories                             false-pass rate worsens 0.115 → 0.135—this criterion, which
  Because the τ - BENCH margin reduces to three trajectories,            demands explicit user confirmation that the requested action
we can inspect them exhaustively (Table III). Each is a fluent           was completed, is what most resists over-crediting. Removing
PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)                                                                                                                                                                                                                                                      8



                              TABLE III                                                                                                                                           WebShop: RubricForge wins RANKING ( ), G-Eval marginally better CALIBRATED (|err|)
T HE ONLY THREE τ - BENCH JUDGE DISAGREEMENTS ( ALL r? = FAIL ). I N                                                                                                                             RubricForge                                                               G-Eval
 EVERY CASE G-E VAL = PASS ( OVER - CREDIT ) AND RUBRIC F ORGE = FAIL                                                                                                 1.0    Spearman = 0.410                                                    Spearman = 0.370
       ( CORRECT ), WITH THE INDUCED CRITERION THAT FIRED .                                                                                                                  mean|score reward| = 0.336                                          mean|score reward| = 0.288
                                                                                                                                                                      0.8

                                                                                                                                                                      0.6




                                                                                                                                                        Judge score
 Trajectory                          Why it truly failed                                                     Criterion fired

 airline|RSEA|2  Narrates a savings breakdown from                                                           Request Fulfillment                                      0.4
                 downgrades but never commits the
                 update                                                                                                                                               0.2
 airline|RSEA|38 Claims certificate “immediately                                                             Order Verification                                                                                        perfect calibration                                                    perfect calibration
                 available”; order never verified                                                                                                                     0.0                                              judge trend                                                            judge trend
                                                                                                                                                                            0.0       0.2       0.4       0.6            0.8          1.0      0.0         0.2        0.4       0.6             0.8          1.0
 airline|ReAct|45book_reservation → “pay-                                                                    Successful Authentica-                                                          True graded reward                                                    True graded reward
                 ment amount does not add up”;                                                               tion                                                ranking: 0.410 (RF) > 0.370 (G-Eval) | calibration: paired |err| diff (G-Eval RF) = -0.048 [-0.083,-0.018], p=0.0002 (G-Eval closer to reward)
                 reports “booked” anyway

                                                                                                                                                        Fig. 5. Ranking versus calibration on graded W EB S HOP (n = 56).
                                       Per-criterion leave-one-out ablation (tau-bench test, n=62)                                                      RUBRIC F ORGE ranks graded outcomes better (Spearman 0.410 vs. 0.370)
                                                                                                         Agreement is robust to criterion removal
                                                                                                                                                        but G-E VAL is marginally better calibrated in absolute error (mean |ŝ − r? |
                       Leave-one-out: which criterion drives faithfulness                                0.2    0.1 0.0
                                                                                                                        Cohen
                                                                                                                                  0.1       0.2
                                                                                                                                                        0.288 vs. 0.336; paired-bootstrap ∆ = −0.048, p = 2 × 10−4 ). Ranking
       Request Fulfillment                             7/52                       Request Fulfillment
                                                                                                                                                        faithfulness and absolute calibration are distinct, and we report both honestly.
 Successful Authentication                               6/52               Successful Authentication
         Order Verification                              6/52                       Order Verification                                                                                            TABLE IV
     User Communication                                  6/52                   User Communication                                                                      τ - BENCH FALSE - PASS RATE STRATIFIED . T HE OVER - CREDITING
               Tool Usage                         5/52                                    Tool Usage                                                                  ADVANTAGE CONCENTRATES IN THE HARD airline DOMAIN AND THE
                          0.00     0.05         0.10          0.15  0.20                             0.0          0.2 0.4 0.6 0.8               1.0                   FLUENT RSEA POLICY, not IN THE LONGEST TRAJECTORIES . G AP =
                             Over-credit rate   (false-pass on GT-fail)
                                         full rubric = 0.12 (6/52)
                                                                                                                  Accuracy (vs ground
                                                                                                          full rubric Acc = 0.77
                                                                                                                                       truth)
                                                                                                                                  Accuracy      Cohen
                                         G-Eval (no rubric) = 0.17                                                                                                      G-E VAL − RUBRIC F ORGE ( HIGHER = LARGER RUBRIC F ORGE
                                                                                                                                                                                                 ADVANTAGE ).
Fig. 4. Per-criterion leave-one-out on τ - BENCH test. Removing Request
Fulfillment worsens every faithfulness metric (false-pass 0.115 → 0.135, κ                                                                              Stratum                                                                nfail         G-E VAL FP                 RUBRIC F ORGE FP                                Gap
+0.092 → +0.068): it most drives faithfulness. Removing Tool Usage is
mildly redundant; the remaining criteria leave the test metrics unchanged.                                                                              Retail                                                                  36                0.056                              0.056                           0.00
                                                                                                                                                        Airline (harder)                                                        16                0.438                              0.250                          +0.19
                                                                                                                                                        airline|RSEA (fluent)                                                   8                 0.375                              0.125                          +0.25
Tool Usage is mildly redundant: accuracy nudges to 0.790,
                                                                                                                                                        Length T1 (≤30, short)                                                  18                0.278                              0.167                          +0.11
κ to +0.118, and false-pass to 0.096 (the tool-error signal it                                                                                          Length T3 (>54, longest)                                                17                0.000                              0.000                           0.00
captures is partly subsumed by the other criteria). Removing
Authentication, Order Verification, or User Communication
leaves accuracy, κ, and false-pass exactly unchanged on this
                                                                                                                                                        E. Stratification: Where the Advantage Lives
test set. The rubric is thus robust to single-criterion removal,
with a clear faithfulness driver and one mildly redundant                                                                                                  Finally we ask where RUBRIC F ORGE’s over-crediting ad-
criterion—an interpretability statement no opaque judge can                                                                                             vantage concentrates, since a uniform gap and a localized one
make.                                                                                                                                                   have different implications. Stratifying the τ - BENCH false-
                                                                                                                                                        pass gap (Table IV) shows the advantage is not uniform.
                                                                                                                                                        It concentrates in the harder airline domain (false-pass gap
D. Ranking versus Calibration
                                                                                                                                                        +0.19: G-E VAL 0.438 vs. RUBRIC F ORGE 0.250), and within
   On graded W EB S HOP we separate two often-conflated                                                                                                 it in the fluent self-evolving airline|RSEA policy (gap
notions of score quality: ranking (does a higher judge score                                                                                            +0.25: G-E VAL 0.375 vs. RUBRIC F ORGE 0.125), whose
imply a higher true reward?) and absolute calibration (is                                                                                               elaborated, confident narration is exactly what fools a generic
the score numerically close to the reward?). Figure 5 shows                                                                                             judge. The easier retail domain shows no gap (both 0.056):
they come apart, and honesty requires reporting both direc-                                                                                             there, fluent-failure over-crediting is rare for either judge, so
tions. RUBRIC F ORGE wins ranking: Spearman 0.410 (Kendall                                                                                              there is little to win. Critically, the advantage is not a length
0.347) versus G-E VAL’s 0.370 (Kendall 0.314)—its scores                                                                                                artifact: in the longest-trajectory tertile the false-pass gap is
order graded outcomes more faithfully, which is what one                                                                                                0.00 (both judges over-credit nothing there), while the gap
needs to compare or select agents. But G-E VAL is marginally                                                                                            is largest in shorter, surface-fluent traces. RUBRIC F ORGE’s
better calibrated in absolute error: mean |ŝ − r? | is 0.288                                                                                           faithfulness edge is therefore driven by surface-fluency × task-
for G-E VAL versus 0.336 for RUBRIC F ORGE, and a paired                                                                                                difficulty—precisely the regime where a reward-free evaluator
bootstrap on absolute error favors G-E VAL by 0.048 (95%                                                                                                is most likely to be fooled—rather than by trajectory length.
CI [0.018, 0.083], p = 2×10−4 ). We do not paper over this:
RUBRIC F ORGE’s evolved rubric tends toward more decisive
{0.2, 1.0}-style scores, which sharpens ranking but inflates                                                                                                                                                    VIII. D ISCUSSION
absolute error against the smooth graded reward. The two                                                                                                The false-pass rate is the deployment-relevant metric. The
metrics measure different things, and a reward-free evaluator                                                                                           through-line of our results is that for a reward-free evaluator,
used for agent comparison should be judged on ranking—                                                                                                  aggregate agreement is the wrong headline and the false-
where RUBRIC F ORGE wins—while one used as an absolute                                                                                                  pass rate is the right one. A metric that ships broken agents
score regressor should not.                                                                                                                             (high false-pass) is dangerous regardless of its accuracy on an
PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)                                                                                9



imbalanced label; a metric that occasionally discards a good         (McNemar p = 0.248), and it is marginally worse calibrated
sample (false-fail) is merely inefficient. RUBRIC F ORGE does        in absolute graded score. Where it pays off is faithfulness:
not significantly win the former-irrelevant binary-agreement         it over-credits fluent-but-failed trajectories about half as often
contest, and we say so plainly—but it nearly halves the false-       (0.115 vs. 0.173 false-pass on τ - BENCH; three catches, zero
pass rate, the quantity that actually governs whether one can        reversals), ranks graded outcomes better (Spearman 0.410 vs.
trust a reported success number. “Harder to fool than to agree”      0.370), and—because the artifact is human-readable text—
is not a slogan covering a weak result; it is the precise, honest    attributes every verdict to the named criterion responsible. For
description of which axis induction improves.                        a reward-free evaluator, where a false pass ships a broken
Grounding the objective resists Goodhart. Why does induc-            agent and a false fail merely costs a retry, this is the metric
ing the rubric against labels help where it matters? Because         that matters: RUBRIC F ORGE is harder to fool than to agree.
it grounds the metric’s objective in true outcomes. An un-           By grounding the evaluation objective in labeled outcomes,
grounded judge optimizes an internal notion of “looks success-       induction resists the Goodhart drift toward fluency that an
ful,” which a fluent agent can satisfy without succeeding—a          ungrounded judge silently suffers—the grounded dual of the
Goodharted metric drifting toward form [43], [47]. RUBRIC -          sibling meta-objective-collapse result. We release the induction
F ORGE’s reflection step is repeatedly shown trajectories that       method and a reward-free evaluation protocol (oracle ceiling,
looked successful but were labeled failures, and is pushed to        false-pass probe, ranking–calibration split, per-criterion attri-
articulate the observable evidence that distinguishes them—          bution) as a step toward trustworthy automatic evaluation of
which is exactly an anti-over-crediting pressure. This is            language-model agents.
the grounded dual of the sibling negative result: where              Limitations. (i) Single frozen 7B judge. All results use one
an ungrounded prompt-space meta-objective collapses across           frozen Qwen2.5-7B model as both agent and judge; whether
users [16], a grounded evaluation objective confers faithful-        the faithfulness advantage transfers to a stronger or larger
ness, and just as grounding an agent’s planning in checkable         judge (e.g. 30B or a frontier model) is future work. We expect
feedback sharpens it (Section II-E), RUBRIC F ORGE grounds           it to transfer because the induced rubric is backbone-agnostic
metric induction in checkable labels. Grounding the objective,       text—it can be dropped into any judge—but we do not claim
on whichever axis, is the common lever.                              it here. (ii) Two benchmarks. We evaluate on τ - BENCH and
A reward-free evaluation protocol. Beyond the method, we             W EB S HOP; broader validation on AgentBench, WebArena,
advocate the evaluation protocol as the reusable contribu-           GAIA, and code agents remains open. (iii) Small positive class
tion. Reporting an oracle-reward ceiling, the false-pass rate        / binary-agreement tie. The ∼16% τ - BENCH positive rate is
alongside agreement, a ranking-versus-calibration split, per-        intrinsic to a hard binary label and widens the CIs on F1 /κ;
criterion attribution, and fluency/difficulty stratification gives   correspondingly the binary-agreement edge over G-E VAL is
a far more honest picture of a reward-free judge than a single       directional and not significant, and we do not over-claim it.
accuracy or correlation number. We recommend it for anyone           (iv) Calibration. RUBRIC F ORGE ranks graded outcomes better
deploying an LLM judge over agent trajectories, independent          but is marginally worse in absolute calibration, so it should be
of RUBRIC F ORGE.                                                    used for agent comparison, not as an absolute score regressor.
When induction helps, and threats to validity. Induction             (v) Induction supervision. Induction needs a modest pool of
helps most exactly where generic judges are most dangerous:          labeled trajectories; in the fully label-free regime the method
hard tasks with fluent, confident agents. It helps least where       reduces to its generic seed.
over-crediting is already rare (easy retail). Several threats
temper the generality of our claims. The 7B judge is near its                             A PPENDIX A
binary-agreement ceiling, so the agreement story is genuinely          I NDUCED RUBRICS , S WEEP, AND H YPERPARAMETERS
a tie, not a latent win; the positive class on τ - BENCH is small
                                                                     Induction hyperparameters. GEPA reflective evolution
(∼16%), which is intrinsic to a hard binary success label
                                                                     (reused unchanged [42]) with minibatch 4 and seed 0; budget
but inflates the variance of F1 and κ; and the W EB S HOP
                                                                     200 rollout calls on τ - BENCH (the run used 208 judging calls
calibration loss is real and reported. We also note that the
                                                                     and accepted a pool of 6 rubrics, best validation agreement
renderer’s faithfulness—surfacing the right observable signals
                                                                     0.769 at 20/26) and 150 on W EB S HOP (156 calls, pool of
without leaking the reward—is a load-bearing assumption we
                                                                     4, best validation 0.750 at 18/24). The seed candidate is the
audited but that any deployment must re-audit for its own
                                                                     generic G-Eval-style rubric, so accepted rubrics must beat a
trajectory format.
                                                                     competent judge. Judge calls are deterministic (temperature 0,
                                                                     max 220 tokens) with a robust-JSON parse and a conservative
                      IX. C ONCLUSION                                p̂=0 fallback on any parse/network failure.
                                                                     Full validation curves. τ - BENCH: seed 17/26, then accepted
   We presented RUBRIC F ORGE, a method that induces the
                                                                     children at 19, 19, 18, 20, 18 (/26), best 20/26 = 0.769. W EB -
text of an agent-evaluation rubric by reflective evolution
                                                                     S HOP: seed 16/24, then 17, 14, 18 (/24), best 18/24 = 0.750.
against ground-truth-labeled trajectories, freezes it, and applies
                                                                     The frozen τ - BENCH rubric. The induced rubric applied at
it as a reward-free metric with one frozen-model call and no
                                                                     test time (verbatim, lightly truncated) is:
environment access. Our central finding is deliberately honest
                                                                          1. Successful Authentication: the agent must successfully authen-
and contrarian: on a hard binary success label an induced                 ticate the user using at least one valid method; any errors or
rubric does not significantly out-agree a generic LLM judge               repeated failed attempts indicate failed authentication. 2. Order
PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)                                                                                                10



                            TABLE V                                                [10] J. Gu, X. Jiang, Z. Shi, H. Tan, X. Zhai, C. Xu, W. Li, Y. Shen, S. Ma,
 W EB S HOP GRADED - TEST SUMMARY (n = 56). RUBRIC F ORGE WINS                          H. Liu, S. Wang, K. Zhang, Y. Wang, W. Gao, L. Ni, and J. Guo, “A
RANKING ; G-E VAL WINS ABSOLUTE CALIBRATION ( PAIRED - BOOTSTRAP                        survey on LLM-as-a-judge,” arXiv preprint arXiv:2411.15594, 2024.
    ∆|err| = −0.048, 95% CI [−0.083, −0.018], p = 2×10−4 ).                        [11] P. Wang, L. Li, L. Chen, Z. Cai, D. Zhu, B. Lin, Y. Cao, L. Kong, Q. Liu,
                                                                                        T. Liu, and Z. Sui, “Large language models are not fair evaluators,”
                                                                                        in Proceedings of the 62nd Annual Meeting of the Association for
     Judge                Spearman ↑       Kendall ↑     mean |ŝ − r? | ↓              Computational Linguistics (ACL), Volume 1: Long Papers, 2024, pp.
     RUBRIC F ORGE           0.410           0.347             0.336                    9440–9450, arXiv:2305.17926.
                                                                                   [12] A. Panickssery, S. R. Bowman, and S. Feng, “LLM evaluators recognize
     G-E VAL                 0.370           0.314             0.288                    and favor their own generations,” in Advances in Neural Information
                                                                                        Processing Systems (NeurIPS), vol. 37, 2024, arXiv:2404.13076.
                                                                                   [13] S. Kim, J. Shin, Y. Cho, J. Jang, S. Longpre, H. Lee, S. Yun, S. Shin,
                                                                                        S. Kim, J. Thorne, and M. Seo, “Prometheus: Inducing fine-grained
      Verification: the agent must retrieve and verify the user’s order de-             evaluation capability in language models,” in International Conference
      tails; any “order not found” or repeated lookups indicate failure.                on Learning Representations (ICLR), 2024, arXiv:2310.08491.
      3. Request Fulfillment: the agent must correctly fulfill the request         [14] S. Kim, J. Suk, S. Longpre, B. Y. Lin, J. Shin, S. Welleck, G. Neubig,
      (cancel, modify, return, exchange) under policy, with explicit user               M. Lee, K. Lee, and M. Seo, “Prometheus 2: An open source language
      confirmation; any unfulfilled request indicates failure. 4. Tool                  model specialized in evaluating other language models,” in Proceedings
      Usage: the agent must call the appropriate tools without errors;                  of the 2024 Conference on Empirical Methods in Natural Language
      tool-call errors reduce the score. 5. User Communication: the                     Processing (EMNLP), 2024, pp. 4334–4353, arXiv:2405.01535.
      agent must maintain clear, relevant communication throughout                 [15] L. Zhu, X. Wang, and X. Wang, “JudgeLM: Fine-tuned large language
      the interaction.                                                                  models are scalable judges,” in International Conference on Learning
                                                                                        Representations (ICLR), 2025, arXiv:2310.17631.
The frozen W EB S HOP rubric (summary). Four criteria:                             [16] J. Kim, C. Choi, and R. Lee, “Meta-objective collapse: Why prompt-
(1) the search query broadly aligns with the instruction’s                              space meta-learning fails to transfer across users in frozen-LLM person-
key attributes; (2) the purchased product’s attributes (color,                          alization,” Preprint, under review, 2026.
                                                                                   [17] Y. Wang, Z. Yu, Z. Zeng, L. Yang, C. Wang, H. Chen, C. Jiang, R. Xie,
size, style) match the request, allowing only explicitly-justified                      J. Wang, X. Xie, W. Ye, S. Zhang, and Y. Zhang, “PandaLM: An auto-
minor variances; (3) the purchase respects the price limit;                             matic evaluation benchmark for LLM instruction tuning optimization,”
(4) the agent completes Buy Now with final options matching                             in International Conference on Learning Representations (ICLR), 2024,
                                                                                        arXiv:2306.05087.
its selections. Failure is indicated if any criterion is unmet.                    [18] J. Li, S. Sun, W. Yuan, R.-Z. Fan, H. Zhao, and P. Liu, “Generative judge
Reproducibility. All verdicts are deterministic given the                               for evaluating alignment,” in International Conference on Learning Rep-
frozen backbone, the frozen rubric, and the fixed by-task                               resentations (ICLR), 2024, arXiv:2310.05470. The proposed evaluator is
                                                                                        named Auto-J.
split (seed 0). The agreement table, McNemar tests, bootstrap                      [19] S. Ye, D. Kim, S. Kim, H. Hwang, S. Kim, Y. Jo, J. Thorne, J. Kim,
CIs, the over-crediting probe, the leave-one-out ablation, the                          and M. Seo, “FLASK: Fine-grained language model evaluation based
calibration split, and the stratification are computed from the                         on alignment skill sets,” in International Conference on Learning
                                                                                        Representations (ICLR), 2024, arXiv:2307.10928.
persisted per-item predictions on the held-out test split.                         [20] S. Saha, O. Levy, A. Celikyilmaz, M. Bansal, J. Weston, and X. Li,
                                                                                        “Branch-solve-merge improves large language model evaluation and
                                                                                        generation,” arXiv preprint arXiv:2310.15123, 2023.
                               R EFERENCES                                         [21] P. Verga, S. Hofstatter, S. Althammer, Y. Su, A. Piktus, A. Arkhang-
                                                                                        orodsky, M. Xu, N. White, and P. Lewis, “Replacing judges with juries:
 [1] S. Yao, J. Zhao, D. Yu, N. Du, I. Shafran, K. Narasimhan, and Y. Cao,              Evaluating LLM generations with a panel of diverse models,” arXiv
     “ReAct: Synergizing reasoning and acting in language models,” in                   preprint arXiv:2404.18796, 2024.
     International Conference on Learning Representations (ICLR), 2023.            [22] D. Li, B. Jiang, L. Huang, A. Beigi, C. Zhao, Z. Tan, A. Bhattacharjee,
 [2] N. Shinn, F. Cassano, E. Berman, A. Gopinath, K. Narasimhan, and                   Y. Jiang, C. Chen, T. Wu, K. Shu, L. Cheng, and H. Liu, “From
     S. Yao, “Reflexion: Language agents with verbal reinforcement learn-               generation to judgment: Opportunities and challenges of LLM-as-a-
     ing,” in Advances in Neural Information Processing Systems (NeurIPS),              judge,” arXiv preprint arXiv:2411.16594, 2024.
     2023.                                                                         [23] H. Li, Q. Dong, J. Chen, H. Su, Y. Zhou, Q. Ai, Z. Ye, and Y. Liu,
 [3] G. Wang, Y. Xie, Y. Jiang, A. Mandlekar, C. Xiao, Y. Zhu, L. Fan, and              “LLMs-as-judges: A comprehensive survey on LLM-based evaluation
     A. Anandkumar, “Voyager: An open-ended embodied agent with large                   methods,” arXiv preprint arXiv:2412.05579, 2024.
     language models,” arXiv preprint arXiv:2305.16291, 2023.                      [24] S. Yang, S. C. Han, S. Wang, Y. Li, Y. Ding, and E. Hovy, “Toward
 [4] H. Su, J. Luo, C. Liu, X. Yang, Y. Zhang, Y. Dong, and J. Zhu, “A survey           understanding misalignment in LLM agents: A survey of taxonomy,
     on autonomy-induced security risks in large model-based agents,” arXiv             causes, mitigation, and evaluation,” 2026, aCL ARR 2026. [Online].
     preprint arXiv:2506.23844, 2025.                                                   Available: https://openreview.net/forum?id=zzTEGP2BYa
 [5] S. Yao, N. Shinn, P. Razavi, and K. Narasimhan, “τ -bench: A benchmark        [25] N. Stiennon, L. Ouyang, J. Wu, D. M. Ziegler, R. Lowe, C. Voss,
     for tool-agent-user interaction in real-world domains,” arXiv preprint             A. Radford, D. Amodei, and P. Christiano, “Learning to summarize
     arXiv:2406.12045, 2024.                                                            from human feedback,” in Advances in Neural Information Processing
 [6] S. Yao, H. Chen, J. Yang, and K. Narasimhan, “WebShop: Towards                     Systems (NeurIPS), 2020, arXiv:2009.01325.
     scalable real-world web interaction with grounded language agents,” in        [26] L. Ouyang, J. Wu, X. Jiang, D. Almeida, C. L. Wainwright, P. Mishkin,
     Advances in Neural Information Processing Systems (NeurIPS), 2022,                 C. Zhang, S. Agarwal, K. Slama, A. Ray, J. Schulman, J. Hilton,
     arXiv:2207.01206.                                                                  F. Kelton, L. Miller, M. Simens, A. Askell, P. Welinder, P. Christiano,
 [7] C. E. Jimenez, J. Yang, A. Wettig, S. Yao, K. Pei, O. Press, and                   J. Leike, and R. Lowe, “Training language models to follow instructions
     K. Narasimhan, “SWE-bench: Can language models resolve real-world                  with human feedback,” in Advances in Neural Information Processing
     GitHub issues?” in International Conference on Learning Representa-                Systems (NeurIPS), 2022, arXiv:2203.02155.
     tions (ICLR), 2024, arXiv:2310.06770.                                         [27] H. Lee, S. Phatale, H. Mansoor, T. Mesnard, J. Ferret, K. Lu, C. Bishop,
 [8] L. Zheng, W.-L. Chiang, Y. Sheng, S. Zhuang, Z. Wu, Y. Zhuang, Z. Lin,             E. Hall, V. Carbune, A. Rastogi, and S. Prakash, “RLAIF vs. RLHF:
     Z. Li, D. Li, E. P. Xing, H. Zhang, J. E. Gonzalez, and I. Stoica, “Judging        Scaling reinforcement learning from human feedback with AI feedback,”
     LLM-as-a-judge with MT-Bench and Chatbot Arena,” in Advances                       in Proceedings of the 41st International Conference on Machine Learn-
     in Neural Information Processing Systems (NeurIPS), Datasets and                   ing (ICML), 2024, arXiv:2309.00267.
     Benchmarks Track, vol. 36, 2023, arXiv:2306.05685.                            [28] Y. Bai, S. Kadavath, S. Kundu, A. Askell, J. Kernion, A. Jones, A. Chen,
 [9] Y. Liu, D. Iter, Y. Xu, S. Wang, R. Xu, and C. Zhu, “G-Eval: NLG                   A. Goldie, A. Mirhoseini, C. McKinnon et al., “Constitutional AI: Harm-
     evaluation using GPT-4 with better human alignment,” in Proceedings                lessness from AI feedback,” arXiv preprint, 2022, arXiv:2212.08073.
     of the 2023 Conference on Empirical Methods in Natural Language               [29] R. Rafailov, A. Sharma, E. Mitchell, S. Ermon, C. D. Manning, and
     Processing (EMNLP), 2023, pp. 2511–2522, arXiv:2303.16634.                         C. Finn, “Direct preference optimization: Your language model is
PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)                      11



       secretly a reward model,” in Advances in Neural Information Processing
       Systems (NeurIPS), 2023, arXiv:2305.18290.
[30]   W. Yuan, R. Y. Pang, K. Cho, S. Sukhbaatar, J. Xu, and J. Weston, “Self-
       rewarding language models,” arXiv preprint, 2024, arXiv:2401.10020.
[31]   T. Wu, W. Yuan, O. Golovneva, J. Xu, Y. Tian, J. Jiao, J. We-
       ston, and S. Sukhbaatar, “Meta-rewarding language models: Self-
       improving alignment with LLM-as-a-meta-judge,” arXiv preprint, 2024,
       arXiv:2407.19594.
[32]   N. Lambert, V. Pyatkin, J. Morrison, L. Miranda, B. Y. Lin, K. Chandu,
       N. Dziri, S. Kumar, T. Zick, Y. Choi, N. A. Smith, and H. Hajishirzi,
       “RewardBench: Evaluating reward models for language modeling,”
       2024.
[33]   X. Liu, H. Yu, H. Zhang, Y. Xu, X. Lei, H. Lai, Y. Gu, H. Ding,
       K. Men, K. Yang, S. Zhang, X. Deng, A. Zeng, Z. Du, C. Zhang,
       S. Shen, T. Zhang, Y. Su, H. Sun, M. Huang, Y. Dong, and J. Tang,
       “AgentBench: Evaluating LLMs as agents,” in International Conference
       on Learning Representations (ICLR), 2024, arXiv:2308.03688.
[34]   S. Zhou, F. F. Xu, H. Zhu, X. Zhou, R. Lo, A. Sridhar, X. Cheng, T. Ou,
       Y. Bisk, D. Fried, U. Alon, and G. Neubig, “WebArena: A realistic web
       environment for building autonomous agents,” in International Confer-
       ence on Learning Representations (ICLR), 2024, arXiv:2307.13854.
[35]   G. Mialon, C. Fourrier, C. Swift, T. Wolf, Y. LeCun, and T. Scialom,
       “GAIA: A benchmark for general AI assistants,” in International Con-
       ference on Learning Representations (ICLR), 2024, arXiv:2311.12983.
[36]   S. Yao, D. Yu, J. Zhao, I. Shafran, T. L. Griffiths, Y. Cao, and
       K. Narasimhan, “Tree of thoughts: Deliberate problem solving with
       large language models,” in Advances in Neural Information Processing
       Systems (NeurIPS), 2023, arXiv:2305.10601.
[37]   Y. Zhou, A. I. Muresanu, Z. Han, K. Paster, S. Pitis, H. Chan, and
       J. Ba, “Large language models are human-level prompt engineers,” in
       International Conference on Learning Representations (ICLR), 2023,
       arXiv:2211.01910.
[38]   C. Yang, X. Wang, Y. Lu, H. Liu, Q. V. Le, D. Zhou, and X. Chen,
       “Large language models as optimizers,” in International Conference on
       Learning Representations (ICLR), 2024.
[39]   C. Fernando, D. Banarse, H. Michalewski, S. Osindero, and T. Rock-
       täschel, “Promptbreeder: Self-referential self-improvement via prompt
       evolution,” arXiv preprint, 2023, arXiv:2309.16797.
[40]   O. Khattab, K. Santhanam, X. L. Li, D. Hall, P. Liang, C. Potts,
       and M. Zaharia, “Demonstrate-search-predict: Composing retrieval and
       language models for knowledge-intensive NLP,” arXiv preprint, 2022,
       arXiv:2212.14024.
[41]   O. Khattab, A. Singhvi, P. Maheshwari, Z. Zhang et al., “DSPy: Com-
       piling declarative language model calls into self-improving pipelines,”
       in International Conference on Learning Representations (ICLR), 2024.
[42]   L. A. Agrawal, S. Tan, D. Soylu, N. Ziems, R. Khare, K. Opsahl-Ong,
       A. Singhvi, H. Shandilya, M. J. Ryan, M. Jiang et al., “GEPA: Reflective
       prompt evolution can outperform reinforcement learning,” arXiv preprint
       arXiv:2507.19457, 2025.
[43]   C. A. E. Goodhart, “Problems of monetary management: The UK
       experience,” Monetary Theory and Practice: The UK Experience, pp.
       91–121, 1984.
[44]   D. Amodei, C. Olah, J. Steinhardt, P. Christiano, J. Schulman,
       and D. Mané, “Concrete problems in AI safety,” arXiv preprint
       arXiv:1606.06565, 2016.
[45]   J. Skalse, N. H. R. Howe, D. Krasheninnikov, and D. Krueger, “Defining
       and characterizing reward hacking,” in Advances in Neural Information
       Processing Systems (NeurIPS), 2022, arXiv:2209.13085.
[46]   A. Pan, K. Bhatia, and J. Steinhardt, “The effects of reward misspecifica-
       tion: Mapping and mitigating misaligned models,” in International Con-
       ference on Learning Representations (ICLR), 2022, arXiv:2201.03544.
[47]   L. Gao, J. Schulman, and J. Hilton, “Scaling laws for reward model
       overoptimization,” in International Conference on Machine Learning
       (ICML), 2023, arXiv:2210.10760.
[48]   S. Yang, S. C. Han, Y. Ding, S. Wang, and E. Hovy, “ToolTree: Efficient
       LLM agent tool planning via dual-feedback monte carlo tree search and
       bidirectional pruning,” 2026, iCLR 2026.


==> pdf_plain.txt <==
PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)

1

RubricForge: Inducing Faithful, Interpretable
Evaluation Rubrics for LLM Agents Without
Environment Reward
Jason Kim, Chloe Choi, and Ryan Lee

Abstract—Evaluating language-model agents at scale increasingly relies on a second language model as an automatic judge,
because the gold signal—an executable environment reward—
is expensive, slow, or unavailable at deployment time. We ask
whether the text of a judging rubric can be induced from a small
set of ground-truth-labeled trajectories rather than hand-written,
and whether doing so makes the resulting reward-free proxy
more trustworthy. We present RUBRIC F ORGE, which evolves
a judge rubric against labeled agent trajectories to maximize
agreement with the environment reward, freezes it, and applies
it to held-out trajectories with a single model call and zero
environment access; the agent backbone and the judge are the
same frozen 7B model. On τ -bench (173 labeled trajectories that
enter the by-task split, collected from 220 dumped rollouts) and
W EB S HOP (160), induction reliably improves validation agreement and yields concrete, human-readable, trajectory-grounded
criteria. Our central, deliberately honest finding is that the payoff
is faithfulness, not raw agreement: the binary-agreement edge
over a generic G-E VAL judge is directional and not statistically
significant (McNemar p = 0.248), and absolute score calibration
marginally favors the generic judge (|err| difference −0.048,
p = 2×10−4 ). What the induced rubric does change is the dangerous error: it over-credits fluent-but-failed trajectories about
half as often (0.115 vs. 0.173 false-pass rate on τ -bench; the only
three judge disagreements are three over-credit catches, with zero
reversals), ranks graded outcomes better (W EB S HOP Spearman
0.410 vs. 0.370), and exposes the explicit criterion responsible
for each verdict. We frame this as harder to fool than to agree:
for a reward-free evaluator the false-pass rate, not agreement,
is the deployment-relevant quantity, since a false pass ships a
broken agent while a false fail merely costs a retry. We release the
protocol—an oracle-reward ceiling, a false-pass/Goodhart probe,
a ranking-versus-calibration split, and per-criterion attribution—
as a concrete instance of grounded proxy-objective alignment.
Index Terms—Automatic evaluation, evaluation metrics, intelligent agents, interpretability, large language models, LLMas-a-judge, prompt optimization, reward modeling, trustworthy
machine learning.

I. I NTRODUCTION
ANGUAGE-model agents—systems that interleave reasoning with tool calls to act in an external environment—
are now evaluated, debugged, and ranked at a scale that no
longer admits human grading of every trajectory [1], [2], [3],
[4]. The cleanest evaluation signal is an environment reward:
a programmatic oracle that inspects the world state after an

L

The authors are with the Department of Computer Science and Engineering,
Seoul National University, Seoul, Republic of Korea.
Preprint. This manuscript is under review and has not been peer-reviewed or
accepted for publication. It is provided for timely dissemination of scholarly
work; copyright and all rights are retained by the authors. Do not cite as a
published article.

episode and returns success or a graded score—a database
hash in a customer-service simulator, an attribute match in a
shopping environment, a passing test suite for a code agent [5],
[6], [7]. Such oracles are the ground truth this paper is built on.
But they are also the very thing one rarely has when it is most
needed. During development one wants to score thousands
of candidate rollouts cheaply; in deployment the environment
is the production system itself, where a destructive “groundtruth” probe (issuing the refund, placing the order, mutating
the record) is exactly what must not be run merely to grade the
agent. The field has therefore turned to the LLM-as-a-judge:
a second language model that reads a trajectory and predicts
whether the agent succeeded [8], [9], [10]. The judge is a
reward-free proxy—a learned stand-in for an oracle it never
queries.
A proxy is only as useful as it is trustworthy, and judges
are known to fail in characteristic ways: they prefer verbose,
fluent, confident answers [11], they favor their own generations [12], and they reward surface form over substance. For
an agent judge these biases concentrate into one particularly
costly mistake. A trajectory can read beautifully—the agent
authenticates the user, narrates a plan, and signs off with
a polished confirmation—while the underlying action failed:
the booking errored out, the record was never committed,
the purchased item does not match the request. A judge
that rewards the narration over-credits the failure. We argue
that this single error type, not aggregate agreement, is what
determines whether a reward-free evaluator is safe to deploy,
because the two ways a binary judge can be wrong are not
symmetric. A false pass—scoring a truly-failed trajectory as
success—silently certifies and ships a broken agent: it inflates
reported success rates, masks regressions, and selects bad
policies during optimization. A false fail—scoring a trulysuccessful trajectory as failure—merely costs a retry or a
discarded sample. The risk is asymmetric, so the metric should
be too.
This paper studies whether the text of an agent-judging
rubric should be written or induced. The dominant practice
writes the rubric by hand—G-E VAL prompts a strong model
with human-authored criteria [9]—or fine-tunes the judge’s
weights [13], [14], [15]. We take a third path. We keep the
judge model frozen and instead optimize the rubric string
by reflective evolution against a small set of ground-truthlabeled trajectories, using each trajectory’s true environment
outcome as the supervision signal. The induced rubric is then
frozen and applied to a held-out, by-task-disjoint split with a

PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)

2

Over-credit rate
(false-pass on GT-fail trajectories)

RubricForge: an induced LLM-agent metric that is harder to fool than to agree with
0.6
0.5

Harder to fool: RubricForge over-credits less
G-Eval (generic judge)
RubricForge (induced)

23/47

22/47-2pp

0.4

0.1
0.0

tauagreement (Acc): directional, ns
RubricForge .774 vs G-Eval (McNemar ns)

0.3
0.2

Agreement is a tie; faithfulness is the win

Over-credit (caught fluent-but-wrong):
9/52

tau: G-Eval 9 vs RubricForge 6 (3 fewer)

6/52-6pp

tau-bench

3 caught: airline RSEA#2, RSEA#38, ReAct#45

WebShop

WebShop ranking ( vs reward):
RubricForge 0.410 > G-Eval 0.370

Interpretable: every verdict cites a
named, induced criterion (see case study)
Fig. 1. RUBRIC F ORGE at a glance. An evaluation rubric is induced from ground-truth-labeled agent trajectories by reflective evolution, then frozen and applied
to held-out trajectories with one model call and no environment access. Left: against a generic G-E VAL judge, the binary-agreement edge is directional and
not statistically significant (McNemar p = 0.248). Right: where it matters, the induced rubric over-credits fluent-but-failed trajectories about half as often
(0.115 vs. 0.173 false-pass rate on τ - BENCH), the deployment-relevant error for a reward-free evaluator. RUBRIC F ORGE is thus harder to fool than to agree.

single model call and no environment access. We call this
RUBRIC F ORGE. Because the artifact under optimization is
human-readable text, the resulting metric is interpretable by
construction: every verdict is attributable to named criteria the
practitioner can inspect, edit, and audit. And because induction
grounds the rubric in true outcomes rather than the judge’s
untethered intuitions, it is—we hypothesize—harder to fool in
the dangerous direction.
We test this honestly, and the honest result is contrarian. On
a hard binary success label our 7B judge is near its ceiling:
RUBRIC F ORGE does not significantly out-agree a generic GE VAL judge, and on graded W EB S HOP the generic judge
is in fact marginally better calibrated in absolute score. We
report both facts in the abstract and in every table. Yet on
the quantity that matters—the false-pass rate—RUBRIC F ORGE
over-credits fluent failures about half as often, and the entire
margin between the two judges on τ - BENCH consists of
three trajectories, all three of which are over-credit catches
in RUBRIC F ORGE’s favor with zero reversals. We summarize
this as: the question “does the judge agree?” (hard, 7B-bound,
not significant) must be separated from “does the judge fail
in the dangerous direction?” (where induction clearly helps).
RUBRIC F ORGE is harder to fool than to agree.
We position RUBRIC F ORGE as the grounded dual of a
sibling negative result. Where prior work shows that metalearning a personalization adapter in prompt space collapses
because its objective is ungrounded across users (Section II),
RUBRIC F ORGE shows that grounding the evaluation objective

in labeled trajectory outcomes is precisely what lets an induced
proxy resist drifting away from the true reward. The two papers
attack orthogonal axes—adapter versus metric—and reach a
common moral: grounding the objective is what determines
whether optimization in the space of prompts helps or hurts.
Contributions. The main contributions of this paper are
summarized as follows.
• R UBRIC F ORGE : automatic metric induction for
agents. We introduce a method that evolves a judge rubric
against ground-truth-labeled trajectories with a frozen
backbone, then freezes the rubric and scores held-out
trajectories with one model call and no environment access (Section IV). Induction reliably improves validation
agreement (0.654 → 0.769 on τ - BENCH, 0.667 → 0.750
on W EB S HOP) and produces concrete, human-readable,
trajectory-grounded criteria.
• Faithfulness, not agreement, is where induction pays
off. We show RUBRIC F ORGE over-credits failed trajectories about half as often as a generic judge (0.173 → 0.115
false-pass on τ - BENCH; three fluent failures caught, zero
reversed), never scoring worse than G-E VAL on any
item—while stating explicitly that the binary-agreement
margin is directional and not significant (McNemar p =
0.248).
• Better ranking of graded outcomes. RUBRIC F ORGE
ranks graded W EB S HOP outcomes more faithfully
(Spearman 0.410 vs. 0.370), even though absolute calibration marginally favors the generic judge (|err| dif-

PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)

ference −0.048, p = 2 × 10−4 ). We separate ranking
faithfulness from absolute calibration and report both.
• A reward-free evaluation protocol and an overcrediting/Goodhart probe. We package an oracle-reward
ceiling, a false-pass rate, a ranking-versus-calibration
split, per-criterion leave-one-out attribution, and difficulty/fluency/length stratification into a reusable protocol
(Section VII)—a concrete instance of proxy-objective
misalignment and the grounded counterpart to the sibling
collapse result.
Roadmap. Section II surveys LLM-as-a-judge, reward modeling, agent benchmarks, prompt optimization, and proxy
misalignment. Section III formalizes reward-free trajectory
evaluation. Section IV presents RUBRIC F ORGE with an algorithm and an architecture diagram. Section V details datasets,
baselines, and protocol; Section VI reports the main table; Section VII is the faithfulness diagnosis. Section VIII discusses
implications and limitations, and Section IX concludes.
II. R ELATED W ORK
We organize the literature into five themes: (a) LLMas-a-judge and automatic evaluation, where the false-pass
failure our probe measures is named; (b) reward modeling,
RLHF/RLAIF, and learned evaluators; (c) agent benchmarks
and evaluation; (d) prompt optimization and evolution; and (e)
proxy/metric misalignment and Goodhart’s law. Throughout,
we mark the differentiator of RUBRIC F ORGE: prior judges
either hand-write the rubric or fine-tune the judge’s weights,
whereas RUBRIC F ORGE induces the rubric text by evolution
while keeping the judge model frozen.
A. LLM-as-a-Judge and Automatic Evaluation
Using a strong language model to grade the outputs of
another has become the default scalable alternative to human
evaluation. G-E VAL prompts a capable model with a handwritten rubric and a chain-of-thought form-filling protocol to
score natural-language generation [9]; MT-Bench and Chatbot Arena established LLM and human pairwise judging
as a benchmark substrate for chat models [8]. A complementary line trains dedicated open evaluators: Prometheus
and Prometheus 2 fine-tune models to apply fine-grained,
user-supplied score rubrics and to approximate GPT-4-level
judgments [13], [14]; JudgeLM, PandaLM, and Auto-J finetune scalable judges for instruction-following and pairwise
comparison [15], [16], [17]; FLASK decomposes evaluation
into skill sets [18]; and aggregation schemes such as branchsolve-merge and panels of diverse juror models reduce singlejudge variance [19], [20]. The same machinery is increasingly
turned on agents rather than single responses—PersonaGym
scores persona-conditioned agents and CharacterEval grades
multi-turn role-play behavior [21], [22]— which is the regime
RUBRIC F ORGE targets. Surveys catalog the rapidly growing
space [10], [23], [24].
Crucially for us, the same line documents that judges are
biased estimators that fail in a specific, dangerous direction.
LLM evaluators are not fair: they are swayed by answer position, verbosity, and superficial fluency [11]; they recognize and

3

favor their own generations [12]. These biases are exactly what
produce a false pass—scoring a fluent-but-failed trajectory as
a success—which is the error our over-crediting probe isolates
and measures. Viewed through this lens, an induced agent
rubric is a learned proxy for the true environment reward,
and the false-pass rate is the operational measurement of the
gap between that proxy and the reward [25]. RUBRIC F ORGE
differs from all of the above in what is optimized. G-E VAL
fixes a human-written rubric; Prometheus and JudgeLM move
the judge’s weights. RUBRIC F ORGE leaves the judge model
frozen and optimizes the rubric string against ground-truth
labels—cheaper than fine-tuning, more faithful than handwriting, and interpretable by construction because the artifact
is text.
B. Reward Modeling, RLHF, and Learned Evaluators
Learned evaluators have a long lineage in preference-based
alignment. Reward models trained on human comparisons
drive RLHF for summarization and instruction following [26],
[27]; RLAIF replaces or augments the human signal with
AI feedback and constitutional self-critique [28], [29]; and
direct preference optimization recasts the language model
itself as an implicit reward model [30]. “Self-rewarding”
and “meta-rewarding” schemes let a model generate its own
training rewards or judge its own judgments [31], [32], and
self-feedback loops such as Self-Refine and tool-interactive
critique iteratively improve an output against the model’s own
criticism [33], [34]. The reliability of these learned rewards
is itself now benchmarked, e.g. RewardBench measures how
well reward models track held-out preferences [35]. RUBRIC F ORGE shares the goal of a learned evaluator but targets a different object and supervision. Reward models score responses
from scalar preference data and are typically consumed by
an optimizer; RUBRIC F ORGE scores entire agent trajectories
against programmatic outcome labels and is consumed as a
frozen, reward-free measurement instrument whose verdicts
are human-auditable rather than a black-box scalar.
C. Agent Benchmarks and Evaluation
The agents we judge come from interactive benchmarks
with executable rewards. τ -bench scores tool-agent-user dialogues in retail and airline customer-service domains by
hashing the final database state against a gold state, yielding
a strict binary reward [5]. W EB S HOP provides a graded
reward measuring how well a purchased product matches
a natural -language instruction’s attributes and price [6].
Broader suites—AgentBench across eight environments [36],
WebArena for realistic web tasks [37], GAIA for general assistants [38], and SWE-bench for repository-level coding [7]—
all rely on programmatic success checks. The trajectories
themselves are produced by agent policies such as ReAct [1],
reflective and tree-structured variants [2], [39], experiential
and memory-augmented agents [40], [41], [42], generative
agents [43], reasoning bootstrappers [44], and self-evolving
or recursively-composed agents [3], [4], [45]. Many of these
agents are moreover retrieval-augmented, grounding their
actions in fetched evidence rather than parametric memory

PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)

alone [46], [47], [48], [49], which only widens the space of
fluent-but-unfaithful traces a reward-free judge must screen.
These benchmarks supply the ground-truth labels RUBRIC F ORGE induces against; RUBRIC F ORGE is orthogonal to them,
learning a reward-free proxy that predicts their oracle from the
trajectory alone, so it can grade rollouts when re-running the
oracle is too costly or unsafe.
D. Prompt Optimization and Evolution
RUBRIC F ORGE induces its rubric with reflective prompt
evolution rather than gradient descent. Automatic prompt
search spans Monte-Carlo instruction generation (APE) [50],
optimization-by-prompting where an LLM proposes improved
prompts from a trajectory of past attempts (OPRO) [51],
evolutionary prompt search (PromptBreeder) [52], and the
DSPy line that compiles and optimizes language-model
pipelines [53], [54]. We specifically build on GEPA, which
uses natural-language reflection over execution traces to mutate prompts and has been shown to rival reinforcement
learning at far lower sample cost [55]. RUBRIC F ORGE applies
this machinery to a target it was not previously used for:
the single mutated component is the judge’s own rubric, the
“rollout” is a judging pass rather than an environment rollout,
and the fitness is agreement with the ground-truth label. The
optimizer is reused unchanged; the contribution is the rewardfree induction objective, not a new search algorithm.
Reflective prompt evolution sits within a broader family of self-improvement without weight updates. Models can
bootstrap from their own high-confidence generations [56],
marginalize over sampled reasoning paths [57], and revise
prior attempts—though the limits of unaided self-correction
are now well documented: it helps with external feedback but
can fail or even hurt when the model grades itself [58], [59],
which is precisely why RUBRIC F ORGE grounds its reflection
in external ground-truth labels rather than the model’s own
confidence. The induction stage is also a form of test-time
adaptation: it spends extra compute to fit an instrument before deployment, echoing test-time scaling [60], [61] and the
classical meta-learning and test-time-adaptation program [62],
[63], [64], [65], [66], [67] of learning-to-adapt from limited
supervision—here adapting a rubric, not weights.
E. Proxy/Metric Misalignment and Goodhart’s Law
That an optimized proxy drifts from the true objective
is Goodhart’s law: once a measure becomes a target it
ceases to be a good measure [68]. In machine learning this
manifests as reward over-optimization and reward hacking—
policies that exploit an imperfect reward to score highly
while violating the intent [69], [70], [71], with characterized
scaling laws for how proxy reward and true reward diverge
under optimization pressure [72]. A reward-free judge is
itself a proxy at risk of this drift: an ungrounded judge that
learns to reward fluency is a Goodharted metric. Our overcrediting probe is a direct, operational measurement of this
drift for evaluation metrics—the false-pass rate is how far
the proxy has slipped toward rewarding form over outcome.
The enabling contrast is grounding. ToolTree grounds an

4

TABLE I
N OTATION USED THROUGHOUT THE PAPER .
Symbol

Meaning

τ
x(τ )
r? (τ )
y(τ )
D
Dtr , Dva , Dte
gθ
ρ
Mρ
p̂ ∈ {0, 1}
ŝ ∈ [0, 1]
ẑ
C = {c1 , . . . , cK }
A(ρ; D)
FP(ρ)

An agent trajectory (actions, observations, final answer)
Judge-readable text rendering of τ
Environment (ground-truth) reward: binary or graded
Binary success label, y = 1[r? > 0]
Pool of labeled trajectories {(τi , ri? )}
Train / val / test splits (by-task disjoint)
Frozen judge backbone with parameters θ
Rubric string (the judge’s system prompt)
Induced metric: Mρ (τ ) = (p̂, ŝ, ẑ)
Predicted pass verdict
Predicted graded score
Free-text rationale (one sentence)
Induced criteria parsed from ρ
Agreement of Mρ with labels on D
False-pass rate on truly-failed trajectories

agent’s planning in per-instance, programmatically checkable
feedback [73]; analogously, RUBRIC F ORGE grounds rubric
induction in per-trajectory ground-truth labels, which is exactly why the induced metric resists drifting toward fluency
where an ungrounded generic judge silently does. Grounding
a small-sample objective in real outcomes rather than an
internal preference is the same move that few-shot preference
alignment makes [74]. This grounded stance is the dual of
the sibling negative result on ungrounded prompt-space metalearning [75]: there an ungrounded objective causes collapse;
here a grounded objective confers faithfulness.
III. P ROBLEM F ORMULATION
We formalize reward-free trajectory evaluation and state the
induction objective. Table I summarizes the notation.
Setup. An agent acting in an environment produces a trajectory τ —a sequence of actions (tool calls and user-facing
messages) interleaved with observations (tool results and user
replies), terminating in a final committed answer. After the
episode an oracle returns the environment reward r? (τ ), either
binary (e.g. a database-state hash in τ -bench [5]) or graded in
[0, 1] (e.g. the attribute -match score in W EB S HOP [6]). We
define the binary success label y(τ ) = 1[r? (τ ) > 0]. The
oracle is the ground truth; the defining constraint of rewardfree evaluation is that at scoring time the evaluator may not
query it, because doing so is expensive, slow, or, in a live
system, destructive.
The induced metric. A reward-free evaluator is a function
that maps the trajectory text x(τ ) to a prediction without
environment access. We realize it as a frozen judge backbone
gθ conditioned on a rubric string ρ:

Mρ (τ ) = gθ ρ, x(τ ) = (p̂, ŝ, ẑ),
(1)
a single deterministic call (temperature 0) returning a pass
verdict p̂ ∈ {0, 1}, a graded score ŝ ∈ [0, 1], and a onesentence rationale ẑ. The text rendering x(τ ) exposes only
what an observer of the interaction would see—actions, tool
results, user replies, counters, and the final answer—and never

PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)

the oracle reward or gold world-state, so no label leaks into
the judge’s input.
Objective. Let agreement on a labeled set be

1 X 
A(ρ; D) =
1 p̂ρ (τ ) = y(τ ) .
(2)
|D|
τ ∈D

Rubric induction seeks the rubric maximizing agreement on
the labeled training pool, with selection on a held-out validation pool to avoid overfitting the exact training trajectories:


ρ? = arg max A ρ; Dtr , selected by A ρ; Dva , (3)
ρ∈R

over the space R of candidate rubric strings reachable by the
evolution operator. The judge backbone θ is frozen: optimization moves only the text ρ, not the weights. The frozen ρ? is
then applied once per held-out trajectory in Dte .
What we actually optimize for. Agreement (Equation (2))
is the training signal, but it is not the deployment-relevant
quantity. We separate two error directions. On a truly-failed
trajectory (y = 0), a false pass (p̂ = 1) silently certifies a
broken agent; on a truly-successful trajectory (y = 1), a false
fail merely costs a retry. We therefore single out the false-pass
rate,
FP(ρ) =

{τ : y(τ ) = 0 ∧ p̂ρ (τ ) = 1}
,
{τ : y(τ ) = 0}

(4)

as the primary faithfulness criterion, and treat raw agreement,
κ, AUC, ranking (Spearman), and absolute calibration as
complementary diagnostics. The central empirical question is
then sharp: does grounding the rubric in labels (Equation (3))
reduce FP (Equation (4))—make the proxy harder to fool—
even where it does not move raw agreement?
IV. M ETHOD : RUBRIC F ORGE
RUBRIC F ORGE has three stages: induce a rubric by reflective evolution against labeled trajectories, freeze it, and apply
it to held-out trajectories as a one-call reward-free metric.
Figure 2 diagrams the pipeline and Algorithm 1 states it.
A. Stage 1: Rubric Induction
The optimizer is GEPA’s reflective prompt evolution [55],
reused unchanged; RUBRIC F ORGE’s novelty is in the component, the rollout, and the fitness it is pointed at. The
single evolved component is the rubric string ρ (the judge’s
system prompt). The “rollout” for a candidate rubric is not an
environment rollout but a judging pass: the frozen backbone
scores each training trajectory with ρ, and the per-trajectory
fitness is binary agreement with the gold label,


s(τ ; ρ) = 1 p̂ρ (τ ) = y(τ ) ,
(5)
so the optimizer’s objective is exactly agreement (Equation (2)).
The reflection step is where grounding enters. After a
minibatch is scored, the mis-scored trajectories—those where
the judge’s verdict disagreed with the true label—are collected,
and the reflection meta-prompt presents the current rubric
together with these failures and their true labels, asking for a

5

revised rubric that would label them correctly and generalize.
Two design choices keep the induction honest and leakagefree. First, the rubric author (the reflecting model) is told the
true label only for the training trajectories it is revising, and is
explicitly instructed to describe observable trajectory evidence
(which signals indicate the user’s needs were met versus the
agent guessing) rather than to mention the reward—so the
evolved rubric encodes symptoms of success, not a memorized
answer key, and the deployed judge never sees a label. Second,
the seed of the search is not an empty or strawman rubric but
the same competent generic G-Eval-style rubric used by our
G-E VAL baseline; any rubric the search accepts must therefore
beat a real judge, not a degenerate one, so reported gains are
not an artifact of a weak starting point. Candidates are pooled
and the rubric maximizing validation agreement (Equation (3))
is retained.
B. Stage 2: Freeze
The selected rubric ρ? is frozen verbatim. If the search
never beats its seed, RUBRIC F ORGE explicitly records that the
effective rubric is the generic default; in our runs the search
did improve over the seed on both benchmarks (Section VI),
accepting evolved rubrics into pools of size 6 (τ -bench) and 4
(W EB S HOP). Freezing makes the metric a fixed, reproducible
instrument: the same trajectory always receives the same
verdict.
C. Stage 3: Reward-Free Application
At test time the frozen ρ? is the judge’s system prompt and
the rendered held-out trajectory x(τ ) is the user message; a
single deterministic call returns the verdict (Equation (1)). A
fixed output contract, kept separate from the evolved rubric so
the optimizer shapes criteria rather than formatting, requests
a strict JSON object {pass, score, reason}. Parsing is robust—
the first brace-delimited object is extracted and decoded—and
conservative: any network or parse failure falls back to p̂ = 0,
so a malformed judge call never spuriously passes a trajectory
(it can only abstain toward failure, the safe direction for a
reward-free evaluator). Because the rubric is text, its named
criteria C can be applied individually to attribute each verdict
to the criterion responsible, which we exploit in Section VII.
V. E XPERIMENTAL S ETUP
Benchmarks and trajectories. We evaluate on two agent
benchmarks with executable rewards. τ - BENCH [5] covers retail and airline customer service with a strict binary databasestate-hash reward; we dump 220 labeled rollouts and admit
them whole tasks at a time (all of a task’s cells stay in one
split, so no task leaks across the train/val/test boundary) into
a class-stratified 85/26/62 split, which fills its budget with
the 173 cells reported below; the remaining 47 surplus cells
are held out. The 173 enter the experiment at a ∼15% positive
rate. W EB S HOP [6] provides a graded attribute-match reward;
we collect 160 trajectories, of which 116 carry graded scores.
For each benchmark we dump trajectories from two agent
policies—the standard ReAct loop [1] and a self-evolving

PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)

6

INDUCE (reflective evolution vs. ground truth)

Labeled trajectories
{(τi , ri? )} ∈ Dtr

p̂ vs y

Frozen judge gθ
score with rubric ρt

Reflect on
mis-scored cases
⇒ propose ρt+1

best

Freeze
ρ?

next round

Validation pool
Dva
Rubric pool /
select by
A(·; Dva )

Faithfulness /
over-credit probe
FP, ranking, attribution

Verdict
(p̂, ŝ, ẑ)
+ criteria C

Held-out τ
∈ Dte
(no env access)

One call:
Mρ? (τ )

APPLY (reward-free, one call, no env)

Fig. 2. RUBRIC F ORGE architecture. Induce (top, blue): the frozen judge gθ scores training trajectories with the current rubric ρt ; a reflection step reads the
cases whose verdict disagreed with the ground-truth label and proposes an improved rubric ρt+1 ; candidates are pooled and selected by validation agreement
(Equation (3)). Freeze: the best rubric ρ? is frozen. Apply (bottom, green): for each held-out trajectory Mρ? emits a verdict (p̂, ŝ, ẑ) in a single call with
no environment access, feeding the faithfulness / over-crediting probe. The judge backbone is never updated; only the rubric text is optimized.

Algorithm 1 RUBRIC F ORGE: reward-free metric induction
Require: labeled pools Dtr , Dva ; frozen judge gθ ; seed rubric
ρ0 ; budget T ; minibatch b
1: // Stage 1: induce
2: pool ← {ρ0 }; evaluate A(ρ0 ; Dva )
3: for t = 1 to T do
4:
sample parent ρ from pool; draw minibatch B ⊂ Dtr ,
|B| = b
5:
for each τ ∈ B: (p̂, ŝ, ẑ) ← gθ (ρ, x(τ )); s(τ ) ← 1[p̂ =
y(τ )]
6:
F ← {τ ∈ B : p̂ 6= y(τ )} {mis-scored cases}
7:
ρ0 ← R EFLECT(ρ, F, true labels of F ) {describe
symptoms, not the label}
8:
if A(ρ0 ; Dva ) ≥ maxρ∈pool A(ρ; Dva ) then
9:
pool ← pool ∪ {ρ0 }
10:
end if
11: end for
12: // Stage 2: freeze
13: ρ? ← arg maxρ∈pool A(ρ; Dva )
14: // Stage 3: apply (reward-free, no env access)
15: return Mρ? : τ 7→ gθ (ρ? , x(τ ))

RSEA policy—so the judge sees both terse and elaborated
traces. Each trajectory is rendered to judge-readable text
exposing only observable signals (actions, tool results and
errors, user replies, step/error counters, and the final committed
answer); the oracle reward and gold world-state are withheld
from the renderer.
Frozen backbone. A single frozen Qwen2.5-7B model serves
as both the agent backbone and the judge, at temperature 0
for deterministic, reproducible verdicts. Using one frozen 7B
model for everything is a deliberate stress test: it removes any
capability gap between agent and judge and isolates the effect
of the rubric rather than a stronger grader.
Splits. Trajectories are partitioned by task into

train/validation/test at roughly 50/15/35, so no test task
appears in induction. On τ - BENCH the 173 admitted cells
yield 85 train (12 positive), 26 validation (4 positive),
and 62 test trajectories (10 positive, ∼ 16%), summing
to 85 + 26 + 62 = 173 at an overall ∼ 15% positive rate;
W EB S HOP uses 80 train and 24 validation, with 56 graded
test trajectories for the calibration analysis.
Baselines. We compare RUBRIC F ORGE against (i) Oracle, the
environment reward itself (a ceiling, agreement 1.0 by construction); (ii) G-E VAL [9], the generic hand-written judge—
the same rubric that seeds induction, so the comparison
isolates the value of grounding; (iii) FewShot, the generic
rubric augmented with k = 4 in-context labeled trajectory
examples (no rubric evolution); (iv) Heuristic, a non-LLM
surface-feature rule; and (v) Majority, the train-majority class
predicted for every item (degenerate but a standard sanity floor
on an imbalanced label).
Metrics. For binary agreement we report Accuracy with a
bootstrap 95% confidence interval, F1 on the positive class,
Cohen’s κ (which, unlike accuracy, penalizes the degenerate
all-negative predictor), and ROC-AUC. For graded outcomes
we report Spearman’s ρ and Kendall’s τ (ranking faithfulness)
and mean absolute error |ŝ − r? | (absolute calibration). The
faithfulness primary metric is the false-pass rate FP (Equation (4)).
Significance. Every judge-vs-judge comparison carries a
paired test: McNemar’s exact test on per-item agreement for
binary verdicts, and a paired bootstrap on absolute error for
graded scores. We mark significance as *** p < 0.001,
** p < 0.01, * p < 0.05, and ns otherwise, and we label
directional-but-not-significant gaps ns explicitly rather than
implying they are wins. Confidence intervals are 104 -resample
nonparametric bootstrap.
VI. R ESULTS
Table II reports the main τ - BENCH test results. We read
it through finding-titled observations rather than a single

PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)

VII. A NALYSIS : FAITHFULNESS AND OVER -C REDITING
If binary agreement does not separate RUBRIC F ORGE from
a generic judge, what does? This section answers with the
faithfulness probe: the over-crediting (false-pass) rate and
its case study, per-criterion attribution, the ranking-versuscalibration split, and stratification by difficulty, fluency, and
length.

tau-bench over-credit

Cases RubricForge caught (GT = fail, G-Eval said PASS)
airline|RSEA|2 (reward 0.00, 24 msgs)

# fluent-but-wrong trajectories
falsely passed (of 52 GT-fail)

aggregate verdict, because the honest story is split across
metrics.
Finding 1: Induction works, and the rubric is concrete.
Reflective evolution improves validation agreement from the
generic seed in both domains: 0.654 → 0.769 on τ - BENCH
(a pool of 6 rubrics, 208 judging calls) and 0.667 → 0.750
on W EB S HOP (a pool of 4, 156 calls). The induced τ BENCH rubric is not an opaque tuned string but five named,
trajectory-grounded criteria—successful authentication (no repeated failed attempts), order verification (no “order not
found”), request fulfillment with explicit user confirmation,
error-free tool usage, and clear user communication—each
phrased in terms of observable trajectory evidence (Section A).
Finding 2: The binary-agreement edge is real in direction
but not significant. RUBRIC F ORGE attains the highest accuracy among informative judges (0.774 vs. 0.726 for G-E VAL)
and the highest informative Cohen κ (+0.092 vs. +0.026);
κ is the honest headline here because it discounts the trivial
benefit of predicting the majority class on a 16% -positive
label. But the McNemar test against G-E VAL is not significant
(p = 0.248): on a hard binary label, a frozen 7B judge is near
its agreement ceiling, and we do not claim a significant binary
win. We say so in the abstract and here.
Finding 3: Majority is degenerate; κ exposes it. The
Majority baseline posts the highest accuracy in the table
(0.839) purely by predicting “fail” for every trajectory on an
imbalanced label—yet its κ and F1 are both 0, and McNemar
versus RUBRIC F ORGE is not significant (p = 0.289). This
is the canonical reason accuracy alone is the wrong headline
metric for reward-free evaluation: a metric that never identifies
a success is useless for ranking agents, which κ correctly
reflects and accuracy hides.
Finding 4: FewShot and Heuristic are clearly worse.
Adding four in-context examples without rubric evolution
hurts (0.613 accuracy, κ = −0.019; McNemar p = 0.009,
**): the demonstrations bias the judge toward over-passing
fluent traces (its predicted-positive rate jumps to 0.32). The
non-LLM Heuristic collapses to near-zero accuracy (p <
0.001, ***). Neither is a competitive reward-free evaluator.
These two significant gaps confirm the test has power; the
non-significant G-E VAL gap is therefore a genuine near-tie
on binary agreement, not low power—which is exactly why
the next section moves the analysis to where induction does
separate.

7

10

G-Eval PASS(0.90): The agent successfully authenticated the user, found the reservations, and downgraded the flight
RubricForge FAIL(0.30) fired criterion: Request Fulfillment
evidence: FINAL (committed to user): Thank you for providing the corrected calculations. Based on your detailed breakdown, here ar

9/52

8

airline|RSEA|38 (reward 0.00, 14 msgs)

6/52

6
4

airline|ReAct|45 (reward 0.00, 54 msgs)

G-Eval PASS(0.85): The agent successfully found and booked a new flight for the user.
RubricForge FAIL(0.30) fired criterion: Successful Authentication
evidence: TOOL ERRORS / NOT-FOUND: > book_reservation({"user_id": "noah_muller_9847", "origin": "JFK", "destination": "LAX", "fl

2
0

G-Eval PASS(0.90): The agent successfully authenticated the user, confirmed the reservation, processed the refund,
RubricForge FAIL(0.20) fired criterion: Order Verification
evidence: FINAL (committed to user): You're welcome! The certificate should be immediately available for use in your account. Ther

G-Eval

RubricForge

G-Eval over-credits 3 trajectories
that RubricForge correctly fails

Fig. 3. Over-crediting (false-pass) rate on truly-failed trajectories. RUBRIC F ORGE over-credits fluent-but-failed trajectories about half as often as GE VAL on τ - BENCH (0.115 vs. 0.173) and slightly less often on W EB S HOP
(0.468 vs. 0.489). On τ - BENCH the only three judge disagreements are three
G-E VAL false-passes that RUBRIC F ORGE catches, with zero reversals.

τ - BENCH, of 52 ground-truth failures RUBRIC F ORGE overcredits 6 (FP = 0.115) versus G-E VAL’s 9 (FP = 0.173)—
about half as often. Decisively, the two judges disagree on
exactly three τ - BENCH items, and all three are G-E VAL falsepasses that RUBRIC F ORGE correctly fails, with zero reversals
(no item where RUBRIC F ORGE over-credits and G-E VAL does
not). The entire margin between the two judges in Table II is
these three over-credit catches: RUBRIC F ORGE is never worse
than G-E VAL on any individual item. On graded W EB S HOP
the gap is narrower but in the same direction: of 47 failures
RUBRIC F ORGE over-credits 22 (0.468) versus G-E VAL’s 23
(0.489), with 2 caught and 1 reversed. The takeaway is the paper’s thesis in one number: induction’s benefit is concentrated
in the dangerous error direction even where it is invisible in
aggregate agreement.
B. Case Study: The Three Caught Trajectories
Because the τ - BENCH margin reduces to three trajectories,
we can inspect them exhaustively (Table III). Each is a fluent
airline trajectory that G-E VAL passes with high confidence
(ŝ ∈ [0.85, 0.90]) and RUBRIC F ORGE fails—and in each
case the induced rubric pins the failure to a specific named
criterion. In airline|RSEA|2 the agent narrates a savings
breakdown from downgrades but never commits the update;
RUBRIC F ORGE’s Request Fulfillment criterion fires (“did not
confirm . . . or ensure the downgrades were completed”). In
airline|RSEA|38 the agent assures the user a certificate
is “immediately available” though the order was never verified; Order Verification fires. In airline|ReAct|45 the
book_reservation call returns “payment amount does
not add up,” yet the agent reports “successfully booked”;
Successful Authentication (and, in the breakdown, Order Verification and Request Fulfillment) fire. In all three, G-E VAL
rewards the confident final message; RUBRIC F ORGE reads the
trajectory evidence the rubric tells it to look for. This is the
interpretability dividend of inducing text: the metric does not
merely disagree, it says which criterion the trajectory violated.
C. Per-Criterion Leave-One-Out Ablation

A. The Over-Crediting Probe
Figure 3 reports the false-pass rate (Equation (4)): how often
each judge scores a truly-failed trajectory as a success. On

Which criteria carry the faithfulness? We re-run the frozen
judge with each of the five induced criteria removed in
turn and re-measure accuracy, κ, and the false-pass rate on

PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)

8

TABLE II
M AIN RESULTS ON τ - BENCH TEST (n = 62, ∼16% POSITIVE ). J UDGE ↔ GROUND - TRUTH AGREEMENT. B EST NON - DEGENERATE VALUE PER COLUMN
IN BOLD ; M AJORITY ’ S ACCURACY IS BRACKETED AS DEGENERATE (κ = 0, F1 = 0). M C N EMAR COLUMN TESTS EACH JUDGE AGAINST RUBRIC F ORGE
ON PER - ITEM AGREEMENT (p, SIGNIFICANCE ). ↑: HIGHER IS BETTER .
Judge
Oracle (env. reward)
RUBRIC F ORGE (ours)
G-E VAL (generic)
FewShot (k = 4)
Heuristic
Majority (degenerate)

Acc. ↑ [95% CI]

F1 ↑

Cohen κ ↑

AUC ↑

McNemar vs. RUBRIC F ORGE

1.000 [1.000, 1.000]

1.000

1.000

1.000

—

0.774 [0.661, 0.871]
0.726 [0.613, 0.839]
0.613 [0.484, 0.726]
0.161 [0.081, 0.258]
[0.839] [0.742, 0.919]

0.222
0.190
0.200
0.278
0.000

+0.092
+0.026
−0.019
0.000
0.000

0.485
0.500
0.535
0.500
0.500

—
p = 0.248 ns
p = 0.009 **
p < 0.001 ***
p = 0.289 ns

WebShop: RubricForge wins RANKING ( ), G-Eval marginally better CALIBRATED (|err|)

TABLE III
T HE ONLY THREE τ - BENCH JUDGE DISAGREEMENTS ( ALL r? = FAIL ). I N
EVERY CASE G-E VAL = PASS ( OVER - CREDIT ) AND RUBRIC F ORGE = FAIL
( CORRECT ), WITH THE INDUCED CRITERION THAT FIRED .

1.0

RubricForge

G-Eval

Spearman = 0.410
mean|score reward| = 0.336

Spearman = 0.370
mean|score reward| = 0.288

Trajectory

Why it truly failed

Judge score

0.8

Criterion fired

Narrates a savings breakdown from
downgrades but never commits the
update
airline|RSEA|38 Claims certificate “immediately
available”; order never verified
airline|ReAct|45book_reservation → “payment amount does not add up”;
reports “booked” anyway

Request Fulfillment

airline|RSEA|2

Agreement is robust to criterion removal
Cohen
0.2
0.1 0.0
0.1
0.2
Successful Authentication

Order Verification

6/52

Order Verification

6/52

User Communication

5/52

0.00
0.05
0.10
0.15
0.20
Over-credit rate
(false-pass on GT-fail)
full rubric = 0.12 (6/52)
G-Eval (no rubric) = 0.17

0.0

0.2

0.4
0.6
True graded reward

0.8

1.0

perfect calibration
judge trend

0.0

0.2

0.4
0.6
True graded reward

0.8

1.0

ranking: 0.410 (RF) > 0.370 (G-Eval) | calibration: paired |err| diff (G-Eval RF) = -0.048 [-0.083,-0.018], p=0.0002 (G-Eval closer to reward)

Fig. 5. Ranking versus calibration on graded W EB S HOP (n = 56).
RUBRIC F ORGE ranks graded outcomes better (Spearman 0.410 vs. 0.370)
but G-E VAL is marginally better calibrated in absolute error (mean |ŝ − r? |
0.288 vs. 0.336; paired-bootstrap ∆ = −0.048, p = 2 × 10−4 ). Ranking
faithfulness and absolute calibration are distinct, and we report both honestly.

Request Fulfillment

6/52

Tool Usage

perfect calibration
judge trend

0.0

Successful Authentication

Successful Authentication
User Communication

0.4
0.2

Order Verification

Per-criterion leave-one-out ablation (tau-bench test, n=62)

Leave-one-out: which criterion drives faithfulness
7/52
Request Fulfillment

0.6

D. Ranking versus Calibration

Tool Usage
0.0

0.2 0.4 0.6 0.8
Accuracy (vs ground
truth)
Accuracy

full rubric Acc = 0.77

1.0
Cohen

Fig. 4. Per-criterion leave-one-out on τ - BENCH test. Removing Request
Fulfillment worsens every faithfulness metric (false-pass 0.115 → 0.135, κ
+0.092 → +0.068): it most drives faithfulness. Removing Tool Usage is
mildly redundant; the remaining criteria leave the test metrics unchanged.

τ - BENCH test (Figure 4). Removing Request Fulfillment is
the only ablation that clearly degrades faithfulness: accuracy
falls 0.774 → 0.758, κ falls +0.092 → +0.068, and the
false-pass rate worsens 0.115 → 0.135—this criterion, which
demands explicit user confirmation that the requested action
was completed, is what most resists over-crediting. Removing
Tool Usage is mildly redundant: accuracy nudges to 0.790,
κ to +0.118, and false-pass to 0.096 (the tool-error signal it
captures is partly subsumed by the other criteria). Removing
Authentication, Order Verification, or User Communication
leaves accuracy, κ, and false-pass exactly unchanged on this
test set. The rubric is thus robust to single-criterion removal,
with a clear faithfulness driver and one mildly redundant
criterion—an interpretability statement no opaque judge can
make.

On graded W EB S HOP we separate two often-conflated
notions of score quality: ranking (does a higher judge score
imply a higher true reward?) and absolute calibration (is
the score numerically close to the reward?). Figure 5 shows
they come apart, and honesty requires reporting both directions. RUBRIC F ORGE wins ranking: Spearman 0.410 (Kendall
0.347) versus G-E VAL’s 0.370 (Kendall 0.314)—its scores
order graded outcomes more faithfully, which is what one
needs to compare or select agents. But G-E VAL is marginally
better calibrated in absolute error: mean |ŝ − r? | is 0.288
for G-E VAL versus 0.336 for RUBRIC F ORGE, and a paired
bootstrap on absolute error favors G-E VAL by 0.048 (95%
CI [0.018, 0.083], p = 2×10−4 ). We do not paper over this:
RUBRIC F ORGE’s evolved rubric tends toward more decisive
{0.2, 1.0}-style scores, which sharpens ranking but inflates
absolute error against the smooth graded reward. The two
metrics measure different things, and a reward-free evaluator
used for agent comparison should be judged on ranking—
where RUBRIC F ORGE wins—while one used as an absolute
score regressor should not.
E. Stratification: Where the Advantage Lives
Finally we ask where RUBRIC F ORGE’s over-crediting advantage concentrates, since a uniform gap and a localized one
have different implications. Stratifying the τ - BENCH false-

PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)

9

fulness, and just as grounding an agent’s planning in checkable feedback sharpens it, RUBRIC F ORGE grounds metric
induction in checkable labels. Grounding the objective, on
whichever axis, is the common lever.
A reward-free evaluation protocol. Beyond the method, we
advocate the evaluation protocol as the reusable contribuStratum
nfail G-E VAL FP RUBRIC F ORGE FP
Gap
tion. Reporting an oracle-reward ceiling, the false-pass rate
Retail
36
0.056
0.056
0.00
alongside agreement, a ranking-versus-calibration split, perAirline (harder)
16
0.438
0.250
+0.19
criterion attribution, and fluency/difficulty stratification gives
airline|RSEA (fluent)
8
0.375
0.125
+0.25
a far more honest picture of a reward-free judge than a single
accuracy or correlation number. We recommend it for anyone
Length T1 (≤30, short)
18
0.278
0.167
+0.11
deploying an LLM judge over agent trajectories, independent
Length T3 (>54, longest)
17
0.000
0.000
0.00
of RUBRIC F ORGE.
When induction helps, and threats to validity. Induction
pass gap (Table IV) shows the advantage is not uniform. helps most exactly where generic judges are most dangerous:
It concentrates in the harder airline domain (false-pass gap hard tasks with fluent, confident agents. It helps least where
+0.19: G-E VAL 0.438 vs. RUBRIC F ORGE 0.250), and within over-crediting is already rare (easy retail). Several threats
it in the fluent self-evolving airline|RSEA policy (gap temper the generality of our claims. The 7B judge is near its
+0.25: G-E VAL 0.375 vs. RUBRIC F ORGE 0.125), whose binary-agreement ceiling, so the agreement story is genuinely
elaborated, confident narration is exactly what fools a generic a tie, not a latent win; the positive class on τ - BENCH is small
judge. The easier retail domain shows no gap (both 0.056): (∼16%), which is intrinsic to a hard binary success label
there, fluent-failure over-crediting is rare for either judge, so but inflates the variance of F1 and κ; and the W EB S HOP
there is little to win. Critically, the advantage is not a length calibration loss is real and reported. We also note that the
artifact: in the longest-trajectory tertile the false-pass gap is renderer’s faithfulness—surfacing the right observable signals
0.00 (both judges over-credit nothing there), while the gap without leaking the reward—is a load-bearing assumption we
is largest in shorter, surface-fluent traces. RUBRIC F ORGE’s audited but that any deployment must re-audit for its own
faithfulness edge is therefore driven by surface-fluency × task- trajectory format.
difficulty—precisely the regime where a reward-free evaluator
is most likely to be fooled—rather than by trajectory length.
IX. C ONCLUSION
TABLE IV
τ - BENCH FALSE - PASS RATE STRATIFIED . T HE OVER - CREDITING
ADVANTAGE CONCENTRATES IN THE HARD airline DOMAIN AND THE
FLUENT RSEA POLICY, not IN THE LONGEST TRAJECTORIES . G AP =
G-E VAL − RUBRIC F ORGE ( HIGHER = LARGER RUBRIC F ORGE
ADVANTAGE ).

VIII. D ISCUSSION
The false-pass rate is the deployment-relevant metric. The
through-line of our results is that for a reward-free evaluator,
aggregate agreement is the wrong headline and the falsepass rate is the right one. A metric that ships broken agents
(high false-pass) is dangerous regardless of its accuracy on an
imbalanced label; a metric that occasionally discards a good
sample (false-fail) is merely inefficient. RUBRIC F ORGE does
not significantly win the former-irrelevant binary-agreement
contest, and we say so plainly—but it nearly halves the falsepass rate, the quantity that actually governs whether one can
trust a reported success number. “Harder to fool than to agree”
is not a slogan covering a weak result; it is the precise, honest
description of which axis induction improves.
Grounding the objective resists Goodhart. Why does inducing the rubric against labels help where it matters? Because
it grounds the metric’s objective in true outcomes. An ungrounded judge optimizes an internal notion of “looks successful,” which a fluent agent can satisfy without succeeding—a
Goodharted metric drifting toward form [68], [72]. RUBRIC F ORGE’s reflection step is repeatedly shown trajectories that
looked successful but were labeled failures, and is pushed to
articulate the observable evidence that distinguishes them—
which is exactly an anti-over-crediting pressure. This is the
grounded dual of the sibling negative result (Section II-E):
where an ungrounded prompt-space meta-objective collapses
across users, a grounded evaluation objective confers faith-

We presented RUBRIC F ORGE, a method that induces the
text of an agent-evaluation rubric by reflective evolution
against ground-truth-labeled trajectories, freezes it, and applies
it as a reward-free metric with one frozen-model call and no
environment access. Our central finding is deliberately honest
and contrarian: on a hard binary success label an induced
rubric does not significantly out-agree a generic LLM judge
(McNemar p = 0.248), and it is marginally worse calibrated
in absolute graded score. Where it pays off is faithfulness:
it over-credits fluent-but-failed trajectories about half as often
(0.115 vs. 0.173 false-pass on τ - BENCH; three catches, zero
reversals), ranks graded outcomes better (Spearman 0.410 vs.
0.370), and—because the artifact is human-readable text—
attributes every verdict to the named criterion responsible. For
a reward-free evaluator, where a false pass ships a broken
agent and a false fail merely costs a retry, this is the metric
that matters: RUBRIC F ORGE is harder to fool than to agree.
By grounding the evaluation objective in labeled outcomes,
induction resists the Goodhart drift toward fluency that an
ungrounded judge silently suffers—the grounded dual of the
sibling meta-objective-collapse result. We release the induction
method and a reward-free evaluation protocol (oracle ceiling,
false-pass probe, ranking–calibration split, per-criterion attribution) as a step toward trustworthy automatic evaluation of
language-model agents.
Limitations. (i) Single frozen 7B judge. All results use one
frozen Qwen2.5-7B model as both agent and judge; whether
the faithfulness advantage transfers to a stronger or larger

PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)

judge (e.g. 30B or a frontier model) is future work. We expect
it to transfer because the induced rubric is backbone-agnostic
text—it can be dropped into any judge—but we do not claim
it here. (ii) Two benchmarks. We evaluate on τ - BENCH and
W EB S HOP; broader validation on AgentBench, WebArena,
GAIA, and code agents remains open. (iii) Small positive class
/ binary-agreement tie. The ∼16% τ - BENCH positive rate is
intrinsic to a hard binary label and widens the CIs on F1 /κ;
correspondingly the binary-agreement edge over G-E VAL is
directional and not significant, and we do not over-claim it.
(iv) Calibration. RUBRIC F ORGE ranks graded outcomes better
but is marginally worse in absolute calibration, so it should be
used for agent comparison, not as an absolute score regressor.
(v) Induction supervision. Induction needs a modest pool of
labeled trajectories; in the fully label-free regime the method
reduces to its generic seed.
A PPENDIX A
I NDUCED RUBRICS , S WEEP, AND H YPERPARAMETERS
Induction hyperparameters. GEPA reflective evolution
(reused unchanged [55]) with minibatch 4 and seed 0; budget
200 rollout calls on τ - BENCH (the run used 208 judging calls
and accepted a pool of 6 rubrics, best validation agreement
0.769 at 20/26) and 150 on W EB S HOP (156 calls, pool of
4, best validation 0.750 at 18/24). The seed candidate is the
generic G-Eval-style rubric, so accepted rubrics must beat a
competent judge. Judge calls are deterministic (temperature 0,
max 220 tokens) with a robust-JSON parse and a conservative
p̂=0 fallback on any parse/network failure.
Full validation curves. τ - BENCH: seed 17/26, then accepted
children at 19, 19, 18, 20, 18 (/26), best 20/26 = 0.769. W EB S HOP: seed 16/24, then 17, 14, 18 (/24), best 18/24 = 0.750.
TABLE V
W EB S HOP GRADED - TEST SUMMARY (n = 56). RUBRIC F ORGE WINS
RANKING ; G-E VAL WINS ABSOLUTE CALIBRATION ( PAIRED - BOOTSTRAP
∆|err| = −0.048, 95% CI [−0.083, −0.018], p = 2×10−4 ).
Judge
RUBRIC F ORGE
G-E VAL

Spearman ↑

Kendall ↑

mean |ŝ − r? | ↓

0.410
0.370

0.347
0.314

0.336
0.288

The frozen τ - BENCH rubric. The induced rubric applied at
test time (verbatim, lightly truncated) is:
1. Successful Authentication: the agent must successfully authenticate the user using at least one valid method; any errors or
repeated failed attempts indicate failed authentication. 2. Order
Verification: the agent must retrieve and verify the user’s order details; any “order not found” or repeated lookups indicate failure.
3. Request Fulfillment: the agent must correctly fulfill the request
(cancel, modify, return, exchange) under policy, with explicit user
confirmation; any unfulfilled request indicates failure. 4. Tool
Usage: the agent must call the appropriate tools without errors;
tool-call errors reduce the score. 5. User Communication: the
agent must maintain clear, relevant communication throughout
the interaction.

The frozen W EB S HOP rubric (summary). Four criteria:
(1) the search query broadly aligns with the instruction’s
key attributes; (2) the purchased product’s attributes (color,
size, style) match the request, allowing only explicitly-justified
minor variances; (3) the purchase respects the price limit;

10

(4) the agent completes Buy Now with final options matching
its selections. Failure is indicated if any criterion is unmet.
Reproducibility. All verdicts are deterministic given the
frozen backbone, the frozen rubric, and the fixed by-task
split (seed 0). The agreement table, McNemar tests, bootstrap
CIs, the over-crediting probe, the leave-one-out ablation, the
calibration split, and the stratification are computed from the
persisted per-item predictions on the held-out test split.
R EFERENCES
[1] S. Yao, J. Zhao, D. Yu, N. Du, I. Shafran, K. Narasimhan, and Y. Cao,
“ReAct: Synergizing reasoning and acting in language models,” in
International Conference on Learning Representations (ICLR), 2023.
[2] N. Shinn, F. Cassano, E. Berman, A. Gopinath, K. Narasimhan, and
S. Yao, “Reflexion: Language agents with verbal reinforcement learning,” in Advances in Neural Information Processing Systems (NeurIPS),
2023.
[3] G. Wang, Y. Xie, Y. Jiang, A. Mandlekar, C. Xiao, Y. Zhu, L. Fan, and
A. Anandkumar, “Voyager: An open-ended embodied agent with large
language models,” arXiv preprint arXiv:2305.16291, 2023.
[4] H. Su, J. Luo, C. Liu, X. Yang, Y. Zhang, Y. Dong, and J. Zhu, “A survey
on autonomy-induced security risks in large model-based agents,” arXiv
preprint arXiv:2506.23844, 2025.
[5] S. Yao, N. Shinn, P. Razavi, and K. Narasimhan, “τ -bench: A benchmark
for tool-agent-user interaction in real-world domains,” arXiv preprint
arXiv:2406.12045, 2024.
[6] S. Yao, H. Chen, J. Yang, and K. Narasimhan, “WebShop: Towards
scalable real-world web interaction with grounded language agents,” in
Advances in Neural Information Processing Systems (NeurIPS), 2022,
arXiv:2207.01206.
[7] C. E. Jimenez, J. Yang, A. Wettig, S. Yao, K. Pei, O. Press, and
K. Narasimhan, “SWE-bench: Can language models resolve real-world
GitHub issues?” in International Conference on Learning Representations (ICLR), 2024, arXiv:2310.06770.
[8] L. Zheng, W.-L. Chiang, Y. Sheng, S. Zhuang, Z. Wu, Y. Zhuang, Z. Lin,
Z. Li, D. Li, E. P. Xing, H. Zhang, J. E. Gonzalez, and I. Stoica, “Judging
LLM-as-a-judge with MT-Bench and Chatbot Arena,” in Advances
in Neural Information Processing Systems (NeurIPS), Datasets and
Benchmarks Track, vol. 36, 2023, arXiv:2306.05685.
[9] Y. Liu, D. Iter, Y. Xu, S. Wang, R. Xu, and C. Zhu, “G-Eval: NLG
evaluation using GPT-4 with better human alignment,” in Proceedings
of the 2023 Conference on Empirical Methods in Natural Language
Processing (EMNLP), 2023, pp. 2511–2522, arXiv:2303.16634.
[10] J. Gu, X. Jiang, Z. Shi, H. Tan, X. Zhai, C. Xu, W. Li, Y. Shen, S. Ma,
H. Liu, S. Wang, K. Zhang, Y. Wang, W. Gao, L. Ni, and J. Guo, “A
survey on LLM-as-a-judge,” arXiv preprint arXiv:2411.15594, 2024.
[11] P. Wang, L. Li, L. Chen, Z. Cai, D. Zhu, B. Lin, Y. Cao, L. Kong, Q. Liu,
T. Liu, and Z. Sui, “Large language models are not fair evaluators,”
in Proceedings of the 62nd Annual Meeting of the Association for
Computational Linguistics (ACL), Volume 1: Long Papers, 2024, pp.
9440–9450, arXiv:2305.17926.
[12] A. Panickssery, S. R. Bowman, and S. Feng, “LLM evaluators recognize
and favor their own generations,” in Advances in Neural Information
Processing Systems (NeurIPS), vol. 37, 2024, arXiv:2404.13076.
[13] S. Kim, J. Shin, Y. Cho, J. Jang, S. Longpre, H. Lee, S. Yun, S. Shin,
S. Kim, J. Thorne, and M. Seo, “Prometheus: Inducing fine-grained
evaluation capability in language models,” in International Conference
on Learning Representations (ICLR), 2024, arXiv:2310.08491.
[14] S. Kim, J. Suk, S. Longpre, B. Y. Lin, J. Shin, S. Welleck, G. Neubig,
M. Lee, K. Lee, and M. Seo, “Prometheus 2: An open source language
model specialized in evaluating other language models,” in Proceedings
of the 2024 Conference on Empirical Methods in Natural Language
Processing (EMNLP), 2024, pp. 4334–4353, arXiv:2405.01535.
[15] L. Zhu, X. Wang, and X. Wang, “JudgeLM: Fine-tuned large language
models are scalable judges,” in International Conference on Learning
Representations (ICLR), 2025, arXiv:2310.17631.
[16] Y. Wang, Z. Yu, Z. Zeng, L. Yang, C. Wang, H. Chen, C. Jiang, R. Xie,
J. Wang, X. Xie, W. Ye, S. Zhang, and Y. Zhang, “PandaLM: An automatic evaluation benchmark for LLM instruction tuning optimization,”
in International Conference on Learning Representations (ICLR), 2024,
arXiv:2306.05087.

PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)

[17] J. Li, S. Sun, W. Yuan, R.-Z. Fan, H. Zhao, and P. Liu, “Generative judge
for evaluating alignment,” in International Conference on Learning Representations (ICLR), 2024, arXiv:2310.05470. The proposed evaluator is
named Auto-J.
[18] S. Ye, D. Kim, S. Kim, H. Hwang, S. Kim, Y. Jo, J. Thorne, J. Kim,
and M. Seo, “FLASK: Fine-grained language model evaluation based
on alignment skill sets,” in International Conference on Learning
Representations (ICLR), 2024, arXiv:2307.10928.
[19] S. Saha, O. Levy, A. Celikyilmaz, M. Bansal, J. Weston, and X. Li,
“Branch-solve-merge improves large language model evaluation and
generation,” arXiv preprint arXiv:2310.15123, 2023.
[20] P. Verga, S. Hofstatter, S. Althammer, Y. Su, A. Piktus, A. Arkhangorodsky, M. Xu, N. White, and P. Lewis, “Replacing judges with juries:
Evaluating LLM generations with a panel of diverse models,” arXiv
preprint arXiv:2404.18796, 2024.
[21] V. Samuel, H. P. Zou, Y. Zhou, S. Chaudhari, A. Kalyan, T. Rajpurohit,
A. Deshpande, K. Narasimhan, and V. Murahari, “PersonaGym: Evaluating persona agents and LLMs,” arXiv preprint, 2024, arXiv:2407.18416.
[22] Q. Tu, S. Fan, Z. Tian, and R. Yan, “CharacterEval: A chinese benchmark for role-playing conversational agent evaluation,” in Proceedings
of the 62nd Annual Meeting of the Association for Computational
Linguistics (ACL), 2024, arXiv:2401.01275.
[23] D. Li, B. Jiang, L. Huang, A. Beigi, C. Zhao, Z. Tan, A. Bhattacharjee,
Y. Jiang, C. Chen, T. Wu, K. Shu, L. Cheng, and H. Liu, “From
generation to judgment: Opportunities and challenges of LLM-as-ajudge,” arXiv preprint arXiv:2411.16594, 2024.
[24] H. Li, Q. Dong, J. Chen, H. Su, Y. Zhou, Q. Ai, Z. Ye, and Y. Liu,
“LLMs-as-judges: A comprehensive survey on LLM-based evaluation
methods,” arXiv preprint arXiv:2412.05579, 2024.
[25] S. Yang, S. C. Han, S. Wang, Y. Li, Y. Ding, and E. Hovy, “Toward
understanding misalignment in LLM agents: A survey of taxonomy,
causes, mitigation, and evaluation,” 2026, aCL ARR 2026. [Online].
Available: https://openreview.net/forum?id=zzTEGP2BYa
[26] N. Stiennon, L. Ouyang, J. Wu, D. M. Ziegler, R. Lowe, C. Voss,
A. Radford, D. Amodei, and P. Christiano, “Learning to summarize
from human feedback,” in Advances in Neural Information Processing
Systems (NeurIPS), 2020, arXiv:2009.01325.
[27] L. Ouyang, J. Wu, X. Jiang, D. Almeida, C. L. Wainwright, P. Mishkin,
C. Zhang, S. Agarwal, K. Slama, A. Ray, J. Schulman, J. Hilton,
F. Kelton, L. Miller, M. Simens, A. Askell, P. Welinder, P. Christiano,
J. Leike, and R. Lowe, “Training language models to follow instructions
with human feedback,” in Advances in Neural Information Processing
Systems (NeurIPS), 2022, arXiv:2203.02155.
[28] H. Lee, S. Phatale, H. Mansoor, T. Mesnard, J. Ferret, K. Lu, C. Bishop,
E. Hall, V. Carbune, A. Rastogi, and S. Prakash, “RLAIF vs. RLHF:
Scaling reinforcement learning from human feedback with AI feedback,”
in Proceedings of the 41st International Conference on Machine Learning (ICML), 2024, arXiv:2309.00267.
[29] Y. Bai, S. Kadavath, S. Kundu, A. Askell, J. Kernion, A. Jones, A. Chen,
A. Goldie, A. Mirhoseini, C. McKinnon et al., “Constitutional AI: Harmlessness from AI feedback,” arXiv preprint, 2022, arXiv:2212.08073.
[30] R. Rafailov, A. Sharma, E. Mitchell, S. Ermon, C. D. Manning, and
C. Finn, “Direct preference optimization: Your language model is
secretly a reward model,” in Advances in Neural Information Processing
Systems (NeurIPS), 2023, arXiv:2305.18290.
[31] W. Yuan, R. Y. Pang, K. Cho, S. Sukhbaatar, J. Xu, and J. Weston, “Selfrewarding language models,” arXiv preprint, 2024, arXiv:2401.10020.
[32] T. Wu, W. Yuan, O. Golovneva, J. Xu, Y. Tian, J. Jiao, J. Weston, and S. Sukhbaatar, “Meta-rewarding language models: Selfimproving alignment with LLM-as-a-meta-judge,” arXiv preprint, 2024,
arXiv:2407.19594.
[33] A. Madaan, N. Tandon, P. Gupta, S. Hallinan, L. Gao et al., “Selfrefine: Iterative refinement with self-feedback,” in Advances in Neural
Information Processing Systems (NeurIPS), 2023.
[34] Z. Gou, Z. Shao, Y. Gong, Y. Shen, Y. Yang, N. Duan, and W. Chen,
“CRITIC: Large language models can self-correct with tool-interactive
critiquing,” arXiv preprint, 2023, arXiv:2305.11738.
[35] N. Lambert, V. Pyatkin, J. Morrison, L. Miranda, B. Y. Lin, K. Chandu,
N. Dziri, S. Kumar, T. Zick, Y. Choi, N. A. Smith, and H. Hajishirzi,
“RewardBench: Evaluating reward models for language modeling,”
2024.
[36] X. Liu, H. Yu, H. Zhang, Y. Xu, X. Lei, H. Lai, Y. Gu, H. Ding,
K. Men, K. Yang, S. Zhang, X. Deng, A. Zeng, Z. Du, C. Zhang,
S. Shen, T. Zhang, Y. Su, H. Sun, M. Huang, Y. Dong, and J. Tang,
“AgentBench: Evaluating LLMs as agents,” in International Conference
on Learning Representations (ICLR), 2024, arXiv:2308.03688.

11

[37] S. Zhou, F. F. Xu, H. Zhu, X. Zhou, R. Lo, A. Sridhar, X. Cheng, T. Ou,
Y. Bisk, D. Fried, U. Alon, and G. Neubig, “WebArena: A realistic web
environment for building autonomous agents,” in International Conference on Learning Representations (ICLR), 2024, arXiv:2307.13854.
[38] G. Mialon, C. Fourrier, C. Swift, T. Wolf, Y. LeCun, and T. Scialom,
“GAIA: A benchmark for general AI assistants,” in International Conference on Learning Representations (ICLR), 2024, arXiv:2311.12983.
[39] S. Yao, D. Yu, J. Zhao, I. Shafran, T. L. Griffiths, Y. Cao, and
K. Narasimhan, “Tree of thoughts: Deliberate problem solving with
large language models,” in Advances in Neural Information Processing
Systems (NeurIPS), 2023, arXiv:2305.10601.
[40] A. Zhao, D. Huang, Q. Xu, M. Lin, Y.-J. Liu, and G. Huang, “ExpeL:
LLM agents are experiential learners,” in AAAI Conference on Artificial
Intelligence, 2024.
[41] Z. Z. Wang, J. Mao, D. Fried, and G. Neubig, “Agent workflow memory,”
arXiv preprint arXiv:2409.07429, 2024.
[42] C. Packer, S. Wooders, K. Lin, V. Fang, S. G. Patil, I. Stoica, and
J. E. Gonzalez, “MemGPT: Towards LLMs as operating systems,” arXiv
preprint arXiv:2310.08560, 2023.
[43] J. S. Park, J. C. O’Brien, C. J. Cai, M. R. Morris, P. Liang, and M. S.
Bernstein, “Generative agents: Interactive simulacra of human behavior,”
in ACM Symposium on User Interface Software and Technology (UIST),
2023.
[44] E. Zelikman, Y. Wu, J. Mu, and N. D. Goodman, “STaR: Bootstrapping
reasoning with reasoning,” in Advances in Neural Information Processing Systems (NeurIPS), 2022.
[45] X. Yang, J. Zou, R. Pan, R. Qiu, P. Lu, S. Diao, J. Jiang, H. Tong,
T. Zhang, M. J. Buehler, J. He, and J. Zou, “Recursive multi-agent
systems,” arXiv preprint arXiv:2604.25917, 2026.
[46] P. Lewis, E. Perez, A. Piktus, F. Petroni, V. Karpukhin, N. Goyal,
H. Küttler, M. Lewis, W.-t. Yih, T. Rocktäschel, S. Riedel, and D. Kiela,
“Retrieval-augmented generation for knowledge-intensive NLP tasks,” in
Advances in Neural Information Processing Systems (NeurIPS), 2020,
arXiv:2005.11401.
[47] V. Karpukhin, B. Oğuz, S. Min, P. Lewis, L. Wu, S. Edunov, D. Chen,
and W.-t. Yih, “Dense passage retrieval for open-domain question
answering,” in Proceedings of the 2020 Conference on Empirical Methods in Natural Language Processing (EMNLP), 2020, pp. 6769–6781,
arXiv:2004.04906.
[48] A. Asai, Z. Wu, Y. Wang, A. Sil, and H. Hajishirzi, “Self-RAG:
Learning to retrieve, generate, and critique through self-reflection,” in
International Conference on Learning Representations (ICLR), 2024,
arXiv:2310.11511.
[49] W. Shi, S. Min, M. Yasunaga, M. Seo, R. James, M. Lewis, L. Zettlemoyer, and W.-t. Yih, “REPLUG: Retrieval-augmented black-box language models,” in Proceedings of the 2024 Conference of the North
American Chapter of the Association for Computational Linguistics
(NAACL), 2024, arXiv:2301.12652.
[50] Y. Zhou, A. I. Muresanu, Z. Han, K. Paster, S. Pitis, H. Chan, and
J. Ba, “Large language models are human-level prompt engineers,” in
International Conference on Learning Representations (ICLR), 2023,
arXiv:2211.01910.
[51] C. Yang, X. Wang, Y. Lu, H. Liu, Q. V. Le, D. Zhou, and X. Chen,
“Large language models as optimizers,” in International Conference on
Learning Representations (ICLR), 2024.
[52] C. Fernando, D. Banarse, H. Michalewski, S. Osindero, and T. Rocktäschel, “Promptbreeder: Self-referential self-improvement via prompt
evolution,” arXiv preprint, 2023, arXiv:2309.16797.
[53] O. Khattab, K. Santhanam, X. L. Li, D. Hall, P. Liang, C. Potts,
and M. Zaharia, “Demonstrate-search-predict: Composing retrieval and
language models for knowledge-intensive NLP,” arXiv preprint, 2022,
arXiv:2212.14024.
[54] O. Khattab, A. Singhvi, P. Maheshwari, Z. Zhang et al., “DSPy: Compiling declarative language model calls into self-improving pipelines,”
in International Conference on Learning Representations (ICLR), 2024.
[55] L. A. Agrawal, S. Tan, D. Soylu, N. Ziems, R. Khare, K. Opsahl-Ong,
A. Singhvi, H. Shandilya, M. J. Ryan, M. Jiang et al., “GEPA: Reflective
prompt evolution can outperform reinforcement learning,” arXiv preprint
arXiv:2507.19457, 2025.
[56] J. Huang, S. S. Gu, L. Hou, Y. Wu, X. Wang, H. Yu, and J. Han,
“Large language models can self-improve,” arXiv preprint, 2022,
arXiv:2210.11610.
[57] X. Wang, J. Wei, D. Schuurmans, Q. Le, E. Chi, S. Narang, A. Chowdhery, and D. Zhou, “Self-consistency improves chain of thought reasoning
in language models,” in International Conference on Learning Representations (ICLR), 2023, arXiv:2203.11171.

PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)

[58] J. Huang, X. Chen, S. Mishra, H. S. Zheng, A. W. Yu, X. Song, and
D. Zhou, “Large language models cannot self-correct reasoning yet,”
International Conference on Learning Representations (ICLR), 2024,
arXiv:2310.01798.
[59] R. Kamoi, Y. Zhang, N. Zhang, J. Han, and R. Zhang, “When can LLMs
actually correct their own mistakes? a critical survey of self-correction of
LLMs,” Transactions of the Association for Computational Linguistics
(TACL), vol. 12, pp. 1417–1440, 2024.
[60] C. Snell, J. Lee, K. Xu, and A. Kumar, “Scaling LLM test-time compute
optimally can be more effective than scaling model parameters,” arXiv
preprint, 2024, arXiv:2408.03314.
[61] N. Muennighoff, Z. Yang, W. Shi, X. L. Li, L. Fei-Fei, H. Hajishirzi,
L. Zettlemoyer, P. Liang, E. Candès, and T. Hashimoto, “s1: Simple
test-time scaling,” arXiv preprint, 2025, arXiv:2501.19393.
[62] C. Finn, P. Abbeel, and S. Levine, “Model-agnostic meta-learning
for fast adaptation of deep networks,” in International Conference on
Machine Learning (ICML), 2017, arXiv:1703.03400.
[63] A. Nichol, J. Achiam, and J. Schulman, “On first-order meta-learning
algorithms,” arXiv preprint, 2018, arXiv:1803.02999.
[64] T. M. Hospedales, A. Antoniou, P. Micaelli, and A. J. Storkey, “Metalearning in neural networks: A survey,” IEEE Transactions on Pattern
Analysis and Machine Intelligence (TPAMI), vol. 44, no. 9, pp. 5149–
5169, 2022, arXiv:2004.05439.
[65] S. Min, M. Lewis, L. Zettlemoyer, and H. Hajishirzi, “MetaICL:
Learning to learn in context,” in Proceedings of the 2022 Conference
of the North American Chapter of the Association for Computational
Linguistics (NAACL), 2022, arXiv:2110.15943.
[66] Y. Sun, X. Wang, Z. Liu, J. Miller, A. A. Efros, and M. Hardt, “Testtime training with self-supervision for generalization under distribution
shifts,” in International Conference on Machine Learning (ICML), 2020,
arXiv:1909.13231.
[67] D. Wang, E. Shelhamer, S. Liu, B. Olshausen, and T. Darrell,
“Tent: Fully test-time adaptation by entropy minimization,” in International Conference on Learning Representations (ICLR), 2021,
arXiv:2006.10726.
[68] C. A. E. Goodhart, “Problems of monetary management: The UK
experience,” Monetary Theory and Practice: The UK Experience, pp.
91–121, 1984.
[69] D. Amodei, C. Olah, J. Steinhardt, P. Christiano, J. Schulman,
and D. Mané, “Concrete problems in AI safety,” arXiv preprint
arXiv:1606.06565, 2016.
[70] J. Skalse, N. H. R. Howe, D. Krasheninnikov, and D. Krueger, “Defining
and characterizing reward hacking,” in Advances in Neural Information
Processing Systems (NeurIPS), 2022, arXiv:2209.13085.
[71] A. Pan, K. Bhatia, and J. Steinhardt, “The effects of reward misspecification: Mapping and mitigating misaligned models,” in International Conference on Learning Representations (ICLR), 2022, arXiv:2201.03544.
[72] L. Gao, J. Schulman, and J. Hilton, “Scaling laws for reward model
overoptimization,” in International Conference on Machine Learning
(ICML), 2023, arXiv:2210.10760.
[73] S. Yang, S. C. Han, Y. Ding, S. Wang, and E. Hovy, “ToolTree: Efficient
LLM agent tool planning via dual-feedback monte carlo tree search and
bidirectional pruning,” 2026, iCLR 2026.
[74] S. Zhao, J. Dang, and A. Grover, “Group preference optimization: Fewshot alignment of large language models,” in International Conference
on Learning Representations (ICLR), 2024, arXiv:2310.11523.
[75] S. Li, D. Wang, E. Liu, and L. Zhang, “Meta-objective collapse: Why
prompt-space meta-learning fails to transfer across users in frozen-LLM
personalization,” 2026, preprint.

12


